Evaluating Design Tradeoffs in Numeric Static Analysis for Java

Numeric static analysis for Java has a broad range of potentially useful applications, including array bounds checking and resource usage estimation. However, designing a scalable numeric static analysis for real-world Java programs presents a multitude of design choices, each of which may interact with others. For example, an analysis could handle method calls via either a top-down or bottom-up interprocedural analysis. Moreover, this choice could interact with how we choose to represent aliasing in the heap and/or whether we use a relational numeric domain, e.g., convex polyhedra. In this paper, we present a family of abstract interpretation-based numeric static analyses for Java and systematically evaluate the impact of 162 analysis configurations on the DaCapo benchmark suite. Our experiment considered the precision and performance of the analyses for discharging array bounds checks. We found that top-down analysis is generally a better choice than bottom-up analysis, and that using access paths to describe heap objects is better than using summary objects corresponding to points-to analysis locations. Moreover, these two choices are the most significant, while choices about the numeric domain, representation of abstract objects, and context-sensitivity make much less difference to the precision/performance tradeoff.

==> data/regression/array.csv <==
Call:,,,,
lm(formula = ARRAY ~ P + X1 + X2 + X4 + X5 + X1:X2 + X1:X4 + ,,,,
"    X2:X4 + X2:X5, data = data)",,,,
,,,,
Residuals:,,,,
     Min       1Q   Median       3Q      Max ,,,,
-2160.46   -47.35     1.90    35.28   389.64 ,,,,
,,,,
,Estimate,Std. Error,t value,Pr(>|t|)
(Intercept),1285.068775,28.13642063,45.67278799,1.18E-245
PBLOAT,1475.915731,23.9626135,61.5924357,0
PCHART,4448.130602,34.75671394,127.9790319,0
PECLIPSE,-259.0483878,17.68232877,-14.65012845,4.04E-44
PFOP,-163.095022,18.44722047,-8.841170534,4.28E-18
PHSQLDB,-251.2825384,18.0715609,-13.90486078,2.85E-40
PJYTHON,1564.447907,26.18835914,59.73829437,0
PLUINDEX,465.5072357,18.97176172,24.53684811,3.53E-104
PLUSEARCH,-251.9856562,17.76705421,-14.1827482,1.08E-41
PPMD,1973.990029,22.54864467,87.54362214,0
PXALAN,-256.2752012,17.65444013,-14.51618965,2.03E-43
X1BU,-132.436996,24.54643099,-5.395366683,8.56E-08
X1TD+BU,-141.328245,25.25709749,-5.59558536,2.85E-08
X2AP,-5.639084914,26.51686823,-0.212660291,0.831635853
X2SO,-120.4337563,31.48023745,-3.825694026,0.000138596
X4SMUSH_STRING,31.74788185,24.74834974,1.282828236,0.19985342
X4TYPE,-95.87980461,23.99386516,-3.996013314,6.92E-05
X5BOX,4.480216863,16.34647446,0.274078479,0.784081661
X1BU:X2AP,59.91484964,23.08988238,2.59485296,0.009603504
X1TD+BU:X2AP,63.99827041,24.32116576,2.631381696,0.008636455
X1BU:X2SO,-686.7922786,27.03686204,-25.40207061,6.15E-110
X1TD+BU:X2SO,-642.0882597,28.12353472,-22.83099426,5.66E-93
X1BU:X4SMUSH_STRING,-26.39520275,23.96303549,-1.101496627,0.27094911
X1TD+BU:X4SMUSH_STRING,-19.4416878,24.91201938,-0.780413964,0.435334368
X1BU:X4TYPE,142.8826846,23.35486006,6.11789941,1.37E-09
X1TD+BU:X4TYPE,166.1120391,24.18931346,6.867166338,1.16E-11
X2AP:X4SMUSH_STRING,-17.14790177,24.62370396,-0.696398145,0.486343487
X2SO:X4SMUSH_STRING,-55.72941169,29.46352357,-1.891471383,0.05885402
X2AP:X4TYPE,-6.553716417,23.99735302,-0.273101638,0.784832219
X2SO:X4TYPE,-331.4854783,28.27822796,-11.72228609,8.35E-30
X2AP:X5BOX,-58.23812717,19.73568418,-2.9509049,0.00324333
X2SO:X5BOX,-51.2806324,23.15583895,-2.214587539,0.027016183
---,,,,
Signif. codes:  0 ï***Í 0.001 ï**Í 0.01 ï*Í 0.05 ï.Í 0.1 ï Í 1,,,,
,,,,
Residual standard error: 123.5 on 987 degrees of freedom,,,,
  (670 observations deleted due to missingness),,,,
"Multiple R-squared:  0.9848,",Adjusted R-squared:  0.9843 ,,,
"F-statistic:  2061 on 31 and 987 DF,  p-value: < 2.2e-16",,,,
,,,,
,2.50%,97.50%,,
(Intercept),1229.854695,1340.282854,,
PBLOAT,1428.892208,1522.939255,,
PCHART,4379.925055,4516.336148,,
PECLIPSE,-293.7476664,-224.3491092,,
PFOP,-199.2953015,-126.8947426,,
PHSQLDB,-286.7456347,-215.8194422,,
PJYTHON,1513.056646,1615.839168,,
PLUINDEX,428.2776121,502.7368594,,
PLUSEARCH,-286.8511975,-217.1201149,,
PPMD,1929.741236,2018.238822,,
PXALAN,-290.9197519,-221.6306504,,
X1BU,-180.6061856,-84.26780632,,
X1TD+BU,-190.8920255,-91.76446441,,
X2AP,-57.67500227,46.39683244,,
X2SO,-182.2096425,-58.65787012,,
X4SMUSH_STRING,-16.81754716,80.31331087,,
X4TYPE,-142.9646554,-48.79495381,,
X5BOX,-27.59762079,36.55805451,,
X1BU:X2AP,14.60394788,105.2257514,,
X1TD+BU:X2AP,16.27113459,111.7254062,,
X1BU:X2SO,-739.8486165,-633.7359408,,
X1TD+BU:X2SO,-697.2770518,-586.8994676,,
X1BU:X4SMUSH_STRING,-73.41955433,20.62914882,,
X1TD+BU:X4SMUSH_STRING,-68.32829726,29.44492167,,
X1BU:X4TYPE,97.05179847,188.7135707,,
X1TD+BU:X4TYPE,118.6436464,213.5804319,,
X2AP:X4SMUSH_STRING,-65.4687296,31.17292606,,
X2SO:X4SMUSH_STRING,-113.5477583,2.088934894,,
X2AP:X4TYPE,-53.6454117,40.53797886,,
X2SO:X4TYPE,-386.9778358,-275.9931207,,
X2AP:X5BOX,-96.96684966,-19.50940468,,
X2SO:X5BOX,-96.72096537,-5.840299425,,

==> data/regression/arraytable.csv <==
Program,Estiamte,Error,t,Prt
(Intercept),1285.068775,28.13642063,45.67278799,1.18E-245
PBLOAT,1475.915731,23.9626135,61.5924357,0
PCHART,4448.130602,34.75671394,127.9790319,0
PECLIPSE,-259.0483878,17.68232877,-14.65012845,4.04E-44
PFOP,-163.095022,18.44722047,-8.841170534,4.28E-18
PHSQLDB,-251.2825384,18.0715609,-13.90486078,2.85E-40
PJYTHON,1564.447907,26.18835914,59.73829437,0
PLUINDEX,465.5072357,18.97176172,24.53684811,3.53E-104
PLUSEARCH,-251.9856562,17.76705421,-14.1827482,1.08E-41
PPMD,1973.990029,22.54864467,87.54362214,0
PXALAN,-256.2752012,17.65444013,-14.51618965,2.03E-43
X1BU,-132.436996,24.54643099,-5.395366683,8.56E-08
X1TD+BU,-141.328245,25.25709749,-5.59558536,2.85E-08
X2AP,-5.639084914,26.51686823,-0.212660291,0.831635853
X2SO,-120.4337563,31.48023745,-3.825694026,0.000138596
X4SMUSH\_STRING,31.74788185,24.74834974,1.282828236,0.19985342
X4TYPE,-95.87980461,23.99386516,-3.996013314,6.92E-05
X5BOX,4.480216863,16.34647446,0.274078479,0.784081661
X1BU:X2AP,59.91484964,23.08988238,2.59485296,0.009603504
X1TD+BU:X2AP,63.99827041,24.32116576,2.631381696,0.008636455
X1BU:X2SO,-686.7922786,27.03686204,-25.40207061,6.15E-110
X1TD+BU:X2SO,-642.0882597,28.12353472,-22.83099426,5.66E-93
X1BU:X4SMUSH\_STRING,-26.39520275,23.96303549,-1.101496627,0.27094911
X1TD+BU:X4SMUSH\_STRING,-19.4416878,24.91201938,-0.780413964,0.435334368
X1BU:X4TYPE,142.8826846,23.35486006,6.11789941,1.37E-09
X1TD+BU:X4TYPE,166.1120391,24.18931346,6.867166338,1.16E-11
X2AP:X4SMUSH\_STRING,-17.14790177,24.62370396,-0.696398145,0.486343487
X2SO:X4SMUSH\_STRING,-55.72941169,29.46352357,-1.891471383,0.05885402
X2AP:X4TYPE,-6.553716417,23.99735302,-0.273101638,0.784832219
X2SO:X4TYPE,-331.4854783,28.27822796,-11.72228609,8.35E-30
X2AP:X5BOX,-58.23812717,19.73568418,-2.9509049,0.00324333
X2SO:X5BOX,-51.2806324,23.15583895,-2.214587539,0.027016183


==> data/regression/median_tables/array.csv <==
"","Estimate","Std. Error","t value","Pr(>|t|)"
"(Intercept)",1283.68715671138,31.6500575721005,40.5587621377015,4.97995857397832e-211
"PBLOAT",1476.03643731077,24.5767812281717,60.0581672435947,0
"PCHART",4448.40908644943,35.6133149224723,124.908593769867,0
"PECLIPSE",-256.236940317728,18.1120034341109,-14.1473548881483,1.90963749608657e-41
"PFOP",-162.874610162214,18.8954940873188,-8.61975926162853,2.69950903691777e-17
"PHSQLDB",-250.098555110562,18.8131358427385,-13.2938260373586,3.64258787121798e-37
"PJYTHON",1564.67119505624,26.8352722820228,58.3065145981184,3.87821769359545e-319
"PLUINDEX",466.074360168593,19.4327531083006,23.9839593273848,3.67470614306454e-100
"PLUSEARCH",-253.35674706274,18.2017530484078,-13.9193596566734,2.76422484089476e-40
"PPMD",1975.62486217973,23.1451953342328,85.3578824309029,0
"PXALAN",-258.928927631437,18.0919359879515,-14.3118419059118,2.72924304395956e-42
"X1BU",-129.988315037407,25.6098803925141,-5.07570957166216,4.62737799443991e-07
"X1TD+BU",-134.220103960808,25.8456293391908,-5.19314512327563,2.5198598664238e-07
"X2AP",-5.23978130795127,31.2040503230206,-0.167919909553717,0.866681326211242
"X2SO",-94.4631701803429,36.85746341699,-2.562931938957,0.0105292810383828
"X31CFA",-7.40517991111188,20.3389962899618,-0.364087775303182,0.715871893639383
"X3CI",-0.162622338708226,19.5123979050183,-0.00833430824339651,0.993351976587023
"X4CLAS",-90.1526459753031,24.7918256364633,-3.6363859320916,0.000291051411821976
"X4SMUS",35.4770692816394,25.5795619255271,1.38693029164956,0.165781965421771
"X5INT",5.10916220124614,17.2656863599488,0.295914225170791,0.767358989206053
"X1BU:X2AP",58.9255422838954,24.0392920224515,2.45121787400652,0.014413089402649
"X1TD+BU:X2AP",63.5942516682549,24.9073765163665,2.55322962763531,0.0108251261313904
"X1BU:X2SO",-686.790918147842,28.0420454577183,-24.4914701098885,1.71313120964047e-103
"X1TD+BU:X2SO",-630.99038576799,28.7530517992467,-21.9451622100344,5.65791358361529e-87
"X1BU:X4CLAS",141.467983983437,24.119992387151,5.86517531650628,6.15088430205219e-09
"X1TD+BU:X4CLAS",156.306978810646,24.7278212513528,6.32109789300968,3.95626589576098e-10
"X1BU:X4SMUS",-29.1626637112134,24.7312174143159,-1.17918431683563,0.238614233188804
"X1TD+BU:X4SMUS",-29.2558232790624,25.4695712872092,-1.14865786114565,0.250980552248541
"X2AP:X31CFA",5.83788258249311,24.6189488876781,0.237129643882359,0.812606338045854
"X2SO:X31CFA",27.7479433524982,28.7052056829592,0.966651960587438,0.333959240748591
"X2AP:X3CI",-3.78681586353796,23.6739216020677,-0.159957269741369,0.872948070978839
"X2SO:X3CI",-40.654177511066,27.5951359387722,-1.47323708066773,0.141011869780628
"X2AP:X4CLAS",-8.81709702938734,24.98225682127,-0.352934368278547,0.724214402511329
"X2SO:X4CLAS",-351.011781669644,29.2187750002568,-12.0132271687146,4.32798920758135e-31
"X2AP:X4SMUS",-16.8844513000521,25.6443698469665,-0.658407728511583,0.510432569702793
"X2SO:X4SMUS",-72.2353734851966,30.450265492776,-2.37224117150419,0.0178750173519661
"X2AP:X5INT",-58.8737377656957,20.6476744074067,-2.85134958078265,0.0044458544642044
"X2SO:X5INT",-61.9617618093275,24.0119283264516,-2.58045755288509,0.0100130954932034


==> data/regression/median_tables/array_confint.csv <==
"","2.5 %","97.5 %"
"(Intercept)",1221.57660399121,1345.79770943156
"PBLOAT",1427.80658930222,1524.26628531933
"PCHART",4378.52097743119,4518.29719546766
"PECLIPSE",-291.780210392344,-220.693670243112
"PFOP",-199.955414170567,-125.793806153861
"PHSQLDB",-287.017738051392,-213.179372169731
"PJYTHON",1512.00924997018,1617.33314014231
"PLUINDEX",427.939230913878,504.209489423308
"PLUSEARCH",-289.076143140846,-217.637350984634
"PPMD",1930.20438002892,2021.04534433053
"PXALAN",-294.432817045534,-223.42503821734
"X1BU",-180.245532505433,-79.7310975693811
"X1TD+BU",-184.939958735193,-83.5002491864224
"X2AP",-66.4750826421063,55.9955200262037
"X2SO",-166.792815062594,-22.1335252980916
"X31CFA",-47.3187345220413,32.5083746998176
"X3CI",-38.4540477497304,38.128803072314
"X4CLAS",-138.804500390262,-41.5007915603439
"X4SMUS",-14.7206507672143,85.6747893304931
"X5INT",-28.7732824188511,38.9916068213434
"X1BU:X2AP",11.7504712397187,106.100613328072
"X1TD+BU:X2AP",14.7156384550931,112.472864881417
"X1BU:X2SO",-741.821053205746,-631.760783089939
"X1TD+BU:X2SO",-687.415810447699,-574.564961088281
"X1BU:X4CLAS",94.1345453203459,188.801422646529
"X1TD+BU:X4CLAS",107.780727571184,204.833230050108
"X1BU:X4SMUS",-77.6955796323519,19.3702522099251
"X1TD+BU:X4SMUS",-79.2376960320809,20.726049473956
"X2AP:X31CFA",-42.4747158802438,54.15048104523
"X2SO:X31CFA",-28.583587383373,84.0794740883694
"X2AP:X3CI",-50.2448784565944,42.6712467295185
"X2SO:X3CI",-94.8072905548893,13.4989355327574
"X2AP:X4CLAS",-57.8426564879015,40.2084624291268
"X2SO:X4CLAS",-408.351148618287,-293.672414721001
"X2AP:X4SMUS",-67.2093513962746,33.4404487961703
"X2SO:X4SMUS",-131.991436042868,-12.4793109275248
"X2AP:X5INT",-99.3930469931357,-18.3544285382558
"X2SO:X5INT",-109.083133921705,-14.8403896969504


==> data/regression/median_tables/performance.csv <==
"","Estimate","Std. Error","t value","Pr(>|t|)"
"(Intercept)",60.8272546393212,2.30658826951354,26.3710933777313,6.15628725030459e-128
"PBLOAT",12.6595505144202,1.61021710281649,7.86201468875031,6.81952225927937e-15
"PCHART",17.7282625229185,1.82017062262886,9.73989048197785,7.91648715092717e-22
"PECLIPSE",-30.8902943414511,1.61021710281651,-19.1839313390843,4.03121572333453e-74
"PFOP",-12.1990521602652,1.61021710281647,-7.57602943039637,5.93848947596222e-14
"PHSQLDB",-14.7180387860122,1.61021710281647,-9.14040644598084,1.79618535807489e-19
"PJYTHON",10.3393865969563,1.82017062262891,5.6804491119755,1.5880533039433e-08
"PLUINDEX",-1.98854639906784,1.6102171028165,-1.23495545761475,0.217025065095806
"PLUSEARCH",-25.8660609053457,1.61021710281649,-16.06371020411,5.12305931545368e-54
"PPMD",11.5786483540246,1.61021710281648,7.19073740663417,9.77917726258607e-13
"PXALAN",-32.010624588401,1.61021710281648,-19.8796948140783,6.46638007328483e-79
"X1BU",-1.98099985974085,2.0597966388512,-0.961745359894221,0.336320176110588
"X1TD+BU",1.97609354361231,2.18024426384714,0.906363372389019,0.364877513001448
"X2AP",-37.6008737428794,2.4259269882185,-15.4995900229017,1.19315744147391e-50
"X2SO",0.15240120014001,2.4259269882185,0.062821841250848,0.949916075767523
"X31CFA",1.61507281965585,1.94003625106737,0.832496206587516,0.405250871545785
"X3CI",-7.09407443254832,1.94003625106735,-3.65667106923666,0.000263626251966513
"X4CLAS",-11.0044462827101,2.26547425963655,-4.85745809554046,1.30313760049522e-06
"X4SMUS",-7.15214930774965,2.26547425963654,-3.15702077714054,0.00162307646898978
"X5INT",-16.5109947884129,1.55496567140961,-10.6182374903783,1.63490588683239e-25
"X1BU:X2AP",-5.31067878778277,2.05979663885119,-2.57825393420619,0.0100171646692103
"X1TD+BU:X2AP",-3.12966955660712,2.17121629850967,-1.44143610139411,0.149653598221076
"X1BU:X2SO",0.112489057262677,2.05979663885119,0.054611729692605,0.956454486298283
"X1TD+BU:X2SO",-0.0809901421368663,2.17121629850967,-0.0373017382894823,0.970248987123663
"X1BU:X4CLAS",-8.87283181821712,2.05979663885119,-4.30762515622211,1.74864508011172e-05
"X1TD+BU:X4CLAS",-4.06629058193094,2.17121629850967,-1.87281690208481,0.0612725451768626
"X1BU:X4SMUS",-4.23027079112115,2.05979663885118,-2.05373225265603,0.0401608341034438
"X1TD+BU:X4SMUS",-2.51544364025752,2.17121629850967,-1.15854124804799,0.246812936453225
"X1BU:X5INT",8.03569085293944,1.68181691302841,4.77798194957484,1.92971693788901e-06
"X1TD+BU:X5INT",2.34901853711342,1.7727906841877,1.32503998247811,0.185343601325607
"X2AP:X31CFA",7.00820125431728,2.12520323417471,3.29766167377342,0.000995920148902242
"X2SO:X31CFA",-0.210337993042963,2.12520323417472,-0.0989731192107113,0.921171782828288
"X2AP:X3CI",3.37543181,2.1252032341747,1.58828659571037,0.112415486567651
"X2SO:X3CI",-0.203304211451587,2.12520323417472,-0.0956634208824439,0.923799652618422
"X2AP:X4CLAS",9.54839587827422,2.12520323417471,4.49293306387338,7.51944067155468e-06
"X2SO:X4CLAS",-0.431208781327934,2.12520323417471,-0.202902373944197,0.839236662419519
"X2AP:X4SMUS",6.25280250901077,2.12520323417472,2.94221390616269,0.0033047739075197
"X2SO:X4SMUS",0.0718181901559334,2.12520323417471,0.0337935633642223,0.973045906233542
"X2AP:X5INT",6.9383977300036,1.7352211744802,3.9985667718019,6.65759960441584e-05
"X2SO:X5INT",0.0793822582652785,1.7352211744802,0.0457476311566208,0.963517003134344
"X31CFA:X4CLAS",-3.08511818995155,2.12520323417471,-1.45168148642951,0.14678262584381
"X3CI:X4CLAS",4.7646595878172,2.12520323417471,2.24197832527179,0.0250968108288118
"X31CFA:X4SMUS",-0.519941397919312,2.12520323417471,-0.244654906202993,0.806754440275226
"X3CI:X4SMUS",4.01609059144085,2.12520323417471,1.88974424980134,0.0589694782720298


==> data/regression/median_tables/performance_confint.csv <==
"","2.5 %","97.5 %"
"(Intercept)",56.3030652871719,65.3514439914705
"PBLOAT",9.50123779450533,15.8178632343352
"PCHART",14.1581426801912,21.2983823656459
"PECLIPSE",-34.048607061366,-27.7319816215361
"PFOP",-15.35736488018,-9.04073944035029
"PHSQLDB",-17.8763515059271,-11.5597260660974
"PJYTHON",6.7692667542288,13.9095064396838
"PLUINDEX",-5.14685911898277,1.16976632084708
"PLUSEARCH",-29.0243736252606,-22.7077481854308
"PPMD",8.42033563410967,14.7369610739394
"PXALAN",-35.1689373083159,-28.8523118684861
"X1BU",-6.02112706590624,2.05912734642453
"X1TD+BU",-2.3002820947942,6.25246918201882
"X2AP",-42.3591364958173,-32.8426109899414
"X2SO",-4.60586155279794,4.91066395307796
"X31CFA",-2.19015391537554,5.42029955468724
"X3CI",-10.8993011675797,-3.28884769751697
"X4CLAS",-15.4479937759858,-6.56089878943435
"X4SMUS",-11.5956968010254,-2.70860181447394
"X5INT",-19.560936222058,-13.4610533547678
"X1BU:X2AP",-9.35080599394813,-1.2705515816174
"X1TD+BU:X2AP",-7.38833755937219,1.12899844615794
"X1BU:X2SO",-3.92763814890269,4.15261626342804
"X1TD+BU:X2SO",-4.33965814490193,4.1776778606282
"X1BU:X4CLAS",-12.9129590243825,-4.83270461205176
"X1TD+BU:X4CLAS",-8.32495858469601,0.19237742083413
"X1BU:X4SMUS",-8.27039799728651,-0.190143584955791
"X1TD+BU:X4SMUS",-6.77411164302259,1.74322436250755
"X1BU:X5INT",4.73694080259234,11.3344409032865
"X1TD+BU:X5INT",-1.12816932645057,5.82620640067741
"X2AP:X31CFA",2.83978421592041,11.1766182927141
"X2SO:X31CFA",-4.37875503143984,3.95807904535391
"X2AP:X3CI",-0.792985228396835,7.54384884839683
"X2SO:X3CI",-4.37172124984846,3.96511282694529
"X2AP:X4CLAS",5.37997883987735,13.7168129166711
"X2SO:X4CLAS",-4.5996258197248,3.73720825706893
"X2AP:X4SMUS",2.0843854706139,10.4212195474076
"X2SO:X4SMUS",-4.09659884824093,4.2402352285528
"X2AP:X5INT",3.53489947027168,10.3418959897355
"X2SO:X5INT",-3.32411600146664,3.4828805179972
"X31CFA:X4CLAS",-7.25353522834842,1.08329884844531
"X3CI:X4CLAS",0.596242549420345,8.93307662621406
"X31CFA:X4SMUS",-4.68835843631618,3.64847564047755
"X3CI:X4SMUS",-0.152326446956,8.1845076298377


==> data/regression/performance.csv <==
Call:,,,,
lm(formula = TIMEOUT ~ P + X1 + X2 + X3 + X4 + X5 + X1:X2 + X1:X4 + ,,,,
"    X1:X5 + X2:X3 + X2:X4 + X2:X5 + X3:X4, data = data)",,,,
,,,,
Residuals:,,,,
     Min       1Q   Median       3Q      Max ,,,,
-1772.16  -737.90   -95.71   704.95  2258.79 ,,,,
,,,,
,Estimate,Std. Error,t value,Pr(>|t|)
(Intercept),3714.567092,139.2244878,26.68041484,1.28E-130
PBLOAT,769.4488518,97.84218273,7.864183222,6.67E-15
PCHART,1067.211957,110.0611413,9.696537256,1.17E-21
PECLIPSE,-1837.384568,97.36904737,-18.87031472,4.70E-72
PFOP,-731.9450617,97.36904737,-7.517225252,9.14E-14
PHSQLDB,-918.9484339,95.0749987,-9.665510875,1.56E-21
PJYTHON,623.6258462,110.0611413,5.666176442,1.72E-08
PLUINDEX,-124.8561728,97.36904737,-1.282298392,0.199918663
PLUSEARCH,-1551.652469,97.36904737,-15.93578772,2.81E-53
PPMD,692.9450617,97.36904737,7.116687288,1.64E-12
PXALAN,-1922.108642,97.36904737,-19.74044826,5.12E-78
X1BU,-136.317852,123.3245705,-1.105358417,0.269165952
X1TD+BU,152.5718726,132.3464985,1.152821376,0.249151198
X2AP,-2327.897553,146.2053325,-15.92211113,3.39E-53
X2SO,-45.79216004,146.2053325,-0.313204445,0.754165047
X31-CFA,66.3812276,116.3015976,0.570767977,0.56823489
X3CI,-488.698094,115.9557877,-4.214520926,2.64E-05
X4SMUSH_STRING,-464.7138378,136.6378064,-3.401063366,0.000687311
X4TYPE,-721.5524214,136.4992128,-5.286128812,1.42E-07
X5BOX,-992.7416514,93.93128338,-10.56880749,2.64E-25
X1BU:X2AP,-285.7014384,123.5253344,-2.31289751,0.020851126
X1TD+BU:X2AP,-200.6692905,131.5574593,-1.52533571,0.127367611
X1BU:X2SO,38.42684441,123.5253344,0.311084723,0.75577563
X1TD+BU:X2SO,-7.345272577,131.5574593,-0.05583319,0.955481475
X1BU:X4SMUSH_STRING,-288.7377829,123.8214573,-2.331888101,0.019826747
X1TD+BU:X4SMUSH_STRING,-172.898527,131.5564035,-1.314253981,0.188943972
X1BU:X4TYPE,-572.5913696,123.7391248,-4.627407624,3.99E-06
X1TD+BU:X4TYPE,-262.6812713,131.3689132,-1.999569494,0.045710974
X1BU:X5BOX,500.2903391,101.0568951,4.950580941,8.16E-07
X1TD+BU:X5BOX,128.6225306,107.3441233,1.198226104,0.231001608
X2AP:X31-CFA,446.9854278,127.7596636,3.498642804,0.000480082
X2SO:X31-CFA,7.694029968,127.7596636,0.060222685,0.951985594
X2AP:X3CI,249.2471102,127.5020718,1.954847531,0.050770225
X2SO:X3CI,26.26807796,127.5020718,0.206020793,0.836800163
X2AP:X4SMUSH_STRING,425.1284236,127.7767936,3.327117636,0.000896839
X2SO:X4SMUSH_STRING,47.09401504,127.7767936,0.368564695,0.71249964
X2AP:X4TYPE,633.7063738,127.6065348,4.96609656,7.54E-07
X2SO:X4TYPE,27.67841677,127.6065348,0.216904383,0.828309758
X2AP:X5BOX,420.9697211,104.2637471,4.037546443,5.65E-05
X2SO:X5BOX,2.852516767,104.2637471,0.027358663,0.978176986
X31-CFA:X4SMUSH_STRING,-38.71159763,128.0850577,-0.302233518,0.762512262
X3CI:X4SMUSH_STRING,252.9696809,127.8246174,1.979037262,0.047978332
X31-CFA:X4TYPE,-166.5303041,127.9117887,-1.301915217,0.193127643
X3CI:X4TYPE,320.4058511,127.8246174,2.506605203,0.012285489
---,,,,
Signif. codes:  0 Ô***Õ 0.001 Ô**Õ 0.01 Ô*Õ 0.05 Ô.Õ 0.1 Ô Õ 1,,,,
,,,,
Residual standard error: 876.3 on 1645 degrees of freedom,,,,
"Multiple R-squared:  0.7232,",Adjusted R-squared:  0.7159 ,,,
"F-statistic: 99.94 on 43 and 1645 DF,  p-value: < 2.2e-16",,,,
,,,,
,2.50%,97.50%,,
(Intercept),3441.491187,3987.642996,,
PBLOAT,577.5404961,961.3572074,,
PCHART,851.3372491,1283.086666,,
PECLIPSE,-2028.364912,-1646.404223,,
PFOP,-922.9254063,-540.9647172,,
PHSQLDB,-1105.429215,-732.4676527,,
PJYTHON,407.751138,839.5005545,,
PLUINDEX,-315.8365174,66.12417173,,
PLUSEARCH,-1742.632814,-1360.672125,,
PPMD,501.9647172,883.9254063,,
PXALAN,-2113.088987,-1731.128297,,
X1BU,-378.2075449,105.5718409,,
X1TD+BU,-107.0134944,412.1572396,,
X2AP,-2614.665736,-2041.12937,,
X2SO,-332.560343,240.9760229,,
X31-CFA,-161.7335561,294.4960113,,
X3CI,-716.1346038,-261.2615842,,
X4SMUSH_STRING,-732.7162066,-196.711469,,
X4TYPE,-989.2829518,-453.8218911,,
X5BOX,-1176.979141,-808.5041616,,
X1BU:X2AP,-527.9849111,-43.41796574,,
X1TD+BU:X2AP,-458.7070303,57.36844921,,
X1BU:X2SO,-203.8566283,280.7103171,,
X1TD+BU:X2SO,-265.3830123,250.6924672,,
X1BU:X4SMUSH_STRING,-531.6020731,-45.87349268,,
X1TD+BU:X4SMUSH_STRING,-430.934196,85.1371419,,
X1BU:X4TYPE,-815.2941723,-329.8885669,,
X1TD+BU:X4TYPE,-520.3491954,-5.013347234,,
X1BU:X5BOX,302.0766236,698.5040546,,
X1TD+BU:X5BOX,-81.92299908,339.1680603,,
X2AP:X31-CFA,196.3967116,697.574144,,
X2SO:X31-CFA,-242.8946862,258.2827462,,
X2AP:X3CI,-0.836363578,499.330584,,
X2SO:X3CI,-223.8153958,276.3515518,,
X2AP:X4SMUSH_STRING,174.5061085,675.7507388,,
X2SO:X4SMUSH_STRING,-203.5283001,297.7163302,,
X2AP:X4TYPE,383.4180054,883.9947421,,
X2SO:X4TYPE,-222.6099516,277.9667851,,
X2AP:X5BOX,216.4660633,625.4733788,,
X2SO:X5BOX,-201.651141,207.3561745,,
X31-CFA:X4SMUSH_STRING,-289.9385441,212.5153489,,
X3CI:X4SMUSH_STRING,2.253563816,503.6857979,,
X31-CFA:X4TYPE,-417.4173994,84.35679123,,
X3CI:X4TYPE,69.68973403,571.1219681,,

==> data/summarized/all.csv <==
P,X1,X2,X3,X4,X5,ARRAY,TIME,TIMEOUT
LUSEARCH,TD+BU,SO,1-CFA,ALLOCATION,POLY,33,3470.7,3470.7
ECLIPSE,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,926,3454.7,3454.7
LUSEARCH,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,929,3356.7,3356.7
LUINDEX,TD,AP+SO,CI,ALLOCATION,BOX,2002,3353.4,3353.4
FOP,TD,SO,1-TYPE,ALLOCATION,BOX,1125,3301.6,3301.6
LUSEARCH,TD,AP+SO,1-CFA,ALLOCATION,POLY,979,3289.4,3289.4
LUINDEX,BU,SO,1-TYPE,SMUSH_STRING,BOX,51,3270.1,3270.1
LUINDEX,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,1714,3244.3,3244.3
HSQLDB,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,915,3211.4,3211.4
HSQLDB,TD+BU,SO,1-TYPE,ALLOCATION,BOX,12,3186.4,3186.4
ECLIPSE,TD+BU,SO,1-TYPE,ALLOCATION,POLY,14,3137,3137
ANTLR,TD,AP,1-CFA,ALLOCATION,POLY,1232,3129.3,3129.3
LUINDEX,TD,SO,1-TYPE,ALLOCATION,BOX,1951,3096.1,3096.1
LUINDEX,BU,AP+SO,CI,SMUSH_STRING,BOX,1703,3040.8,3040.8
LUINDEX,BU,SO,CI,SMUSH_STRING,BOX,40,2979.3,2979.3
PMD,TD,AP+SO,CI,TYPE,BOX,3301,2970.1,2970.1
XALAN,BU,AP+SO,1-CFA,ALLOCATION,POLY,923,2864.9,2864.9
XALAN,BU,SO,1-CFA,ALLOCATION,POLY,12,2840.9,2840.9
FOP,BU,SO,1-TYPE,SMUSH_STRING,POLY,26,2816.8,2816.8
LUINDEX,TD,SO,1-CFA,SMUSH_STRING,BOX,1939,2814.2,2814.2
PMD,TD+BU,AP+SO,CI,TYPE,BOX,3181,2812.4,2812.4
LUINDEX,TD,AP+SO,1-TYPE,ALLOCATION,BOX,2015,2808,2808
PMD,TD,AP,1-CFA,TYPE,POLY,3284,2803.3,2803.3
LUINDEX,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,2003,2791.1,2791.1
PMD,TD+BU,SO,CI,TYPE,BOX,1759,2788.7,2788.7
PMD,TD,SO,CI,TYPE,BOX,504,2766.4,2766.4
LUSEARCH,TD,SO,1-TYPE,TYPE,POLY,377,2753.5,2753.5
HSQLDB,BU,AP+SO,CI,ALLOCATION,POLY,923,2743.7,2743.7
FOP,TD,AP+SO,1-TYPE,ALLOCATION,BOX,1135,2628.3,2628.3
HSQLDB,BU,AP+SO,CI,ALLOCATION,POLY,923,2628.1,2628.1
PMD,TD+BU,AP,1-CFA,TYPE,POLY,3271,2613.1,2613.1
HSQLDB,BU,SO,CI,ALLOCATION,POLY,10,2575,2575
LUSEARCH,TD,SO,1-CFA,TYPE,POLY,378,2563.9,2563.9
FOP,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,1028,2507.5,2507.5
ANTLR,TD,AP,1-CFA,ALLOCATION,BOX,1198,2481.3,2481.3
XALAN,BU,AP+SO,1-TYPE,ALLOCATION,POLY,923,2459.4,2459.4
LUINDEX,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,1748,2416.4,2416.4
FOP,BU,SO,1-CFA,SMUSH_STRING,POLY,26,2373.4,2373.4
ANTLR,TD,AP,1-CFA,SMUSH_STRING,POLY,1232,2358.1,2358.1
LUINDEX,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,308,2302.2,2302.2
PMD,TD,AP,1-TYPE,ALLOCATION,POLY,3285,2301.3,2301.3
XALAN,BU,SO,1-TYPE,ALLOCATION,POLY,12,2257.4,2257.4
FOP,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,1028,2184.3,2184.3
LUINDEX,TD+BU,SO,CI,SMUSH_STRING,BOX,307,2153.6,2153.6
LUINDEX,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,1747,2110.4,2110.4
FOP,BU,SO,CI,SMUSH_STRING,POLY,25,2077.7,2077.7
LUINDEX,BU,SO,1-CFA,TYPE,POLY,28,2049.8,2049.8
FOP,BU,AP+SO,CI,SMUSH_STRING,POLY,1027,2011.6,2011.6
ANTLR,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,1217,1981.2,1981.2
PMD,TD,AP,CI,ALLOCATION,POLY,3280,1968,1968
ANTLR,TD,AP,1-CFA,SMUSH_STRING,BOX,1198,1964.2,1964.2
LUINDEX,BU,AP+SO,1-CFA,TYPE,POLY,1759,1929.3,1929.3
ANTLR,TD+BU,AP,1-CFA,ALLOCATION,POLY,1217,1925.9,1925.9
PMD,TD,AP,1-TYPE,TYPE,POLY,3285,1841.3,1841.3
PMD,TD,AP,1-TYPE,SMUSH_STRING,POLY,3285,1833.5,1833.5
XALAN,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,927,1805.3,1805.3
PMD,TD+BU,AP,1-TYPE,ALLOCATION,POLY,3271,1795.3,1795.3
XALAN,TD+BU,SO,1-CFA,ALLOCATION,POLY,16,1770.6,1770.6
HSQLDB,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,923,1761.6,1761.6
PMD,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,3271,1760.5,1760.5
PMD,TD,AP,CI,SMUSH_STRING,POLY,3280,1749.1,1749.1
FOP,BU,SO,CI,ALLOCATION,BOX,18,1746,1746
PMD,TD+BU,AP,1-TYPE,TYPE,POLY,3271,1738.2,1738.2
FOP,BU,AP+SO,CI,ALLOCATION,BOX,1002,1728.2,1728.2
PMD,TD+BU,AP,CI,ALLOCATION,POLY,3267,1693,1693
PMD,TD,AP,CI,TYPE,POLY,3260,1682.3,1682.3
ANTLR,TD+BU,AP+SO,1-CFA,TYPE,BOX,1184,1644.1,1644.1
PMD,TD+BU,AP,CI,SMUSH_STRING,POLY,3267,1628,1628
ANTLR,TD+BU,AP,1-CFA,ALLOCATION,BOX,1180,1622.3,1622.3
PMD,TD+BU,AP,CI,TYPE,POLY,3247,1609.4,1609.4
LUINDEX,BU,AP+SO,1-TYPE,TYPE,POLY,1768,1580.3,1580.3
ANTLR,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,1180,1577.6,1577.6
LUINDEX,BU,SO,CI,TYPE,POLY,27,1502.6,1502.6
LUINDEX,TD,SO,1-CFA,TYPE,BOX,574,1492,1492
LUINDEX,BU,AP+SO,CI,TYPE,POLY,1758,1476.7,1476.7
LUINDEX,BU,SO,1-TYPE,TYPE,POLY,36,1440,1440
ANTLR,TD,SO,1-CFA,TYPE,BOX,532,1431.9,1431.9
HSQLDB,TD,AP+SO,1-TYPE,ALLOCATION,BOX,975,1372.9,1372.9
HSQLDB,TD,SO,1-TYPE,ALLOCATION,BOX,973,1358.7,1358.7
LUINDEX,TD,AP+SO,1-CFA,TYPE,BOX,1863,1355.1,1355.1
ANTLR,TD,AP+SO,1-CFA,TYPE,BOX,1305,1350.4,1350.4
FOP,TD+BU,AP+SO,CI,ALLOCATION,BOX,1007,1324.4,1324.4
LUINDEX,TD+BU,SO,1-CFA,TYPE,BOX,249,1306.4,1306.4
FOP,TD+BU,SO,CI,ALLOCATION,BOX,68,1268.8,1268.8
ANTLR,TD+BU,AP+SO,1-TYPE,TYPE,BOX,1184,1207.3,1207.3
ANTLR,TD,SO,1-TYPE,TYPE,BOX,533,1206.8,1206.8
LUINDEX,TD,SO,1-TYPE,TYPE,BOX,584,1199.5,1199.5
ANTLR,TD+BU,SO,1-CFA,TYPE,BOX,237,1156.6,1156.6
HSQLDB,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,923,1151.4,1151.4
FOP,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,1003,1142.9,1142.9
LUINDEX,TD,SO,1-TYPE,SMUSH_STRING,BOX,1949,1137.6,1137.6
LUSEARCH,BU,AP+SO,1-CFA,ALLOCATION,BOX,913,1120.2,1120.2
ANTLR,TD,AP+SO,1-TYPE,TYPE,BOX,1306,1111.4,1111.4
LUINDEX,TD+BU,AP+SO,1-CFA,TYPE,BOX,1707,1099.3,1099.3
ANTLR,TD+BU,AP+SO,CI,TYPE,BOX,1183,1098.9,1098.9
LUINDEX,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,2013,1092,1092
LUSEARCH,BU,SO,1-CFA,ALLOCATION,BOX,10,1089.4,1089.4
FOP,BU,SO,1-CFA,SMUSH_STRING,BOX,19,1081.6,1081.6
LUINDEX,TD,AP+SO,1-TYPE,TYPE,BOX,1873,1071.7,1071.7
FOP,BU,SO,1-TYPE,SMUSH_STRING,BOX,19,1062.1,1062.1
LUSEARCH,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,33,1059,1059
LUSEARCH,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,929,1044,1044
PMD,BU,AP,1-CFA,ALLOCATION,POLY,3248,1038.9,1038.9
FOP,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,1003,1037,1037
LUINDEX,TD,SO,CI,TYPE,BOX,571,1022.1,1022.1
ECLIPSE,BU,SO,1-CFA,ALLOCATION,BOX,10,1021.5,1021.5
PMD,BU,AP,1-CFA,SMUSH_STRING,POLY,3248,1014.3,1014.3
ANTLR,TD+BU,SO,1-TYPE,TYPE,BOX,237,1011,1011
LUINDEX,BU,AP+SO,1-CFA,TYPE,BOX,1691,1001.9,1001.9
FOP,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,1008,996.5,996.5
ECLIPSE,BU,AP+SO,1-CFA,ALLOCATION,BOX,897,995.1,995.1
LUINDEX,TD,AP+SO,CI,TYPE,BOX,1860,994.2,994.2
LUINDEX,TD,SO,CI,SMUSH_STRING,BOX,1936,980.6,980.6
XALAN,BU,SO,1-CFA,ALLOCATION,BOX,10,935.1,935.1
ANTLR,TD,SO,CI,TYPE,BOX,532,927.7,927.7
LUINDEX,TD,AP+SO,CI,SMUSH_STRING,BOX,2000,916.4,916.4
LUINDEX,BU,SO,1-CFA,TYPE,BOX,10,913.5,913.5
ANTLR,TD,AP+SO,CI,TYPE,BOX,1305,911,911
FOP,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,1010,907.4,907.4
XALAN,BU,AP+SO,1-CFA,ALLOCATION,BOX,913,904.7,904.7
FOP,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,71,900.5,900.5
FOP,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,69,893.7,893.7
PMD,TD,AP,1-TYPE,ALLOCATION,BOX,3203,888.9,888.9
LUINDEX,TD+BU,SO,CI,TYPE,BOX,248,876.1,876.1
PMD,TD,AP,1-CFA,TYPE,BOX,3202,871.9,871.9
ANTLR,TD+BU,SO,CI,TYPE,BOX,236,868.4,868.4
LUINDEX,TD+BU,SO,1-TYPE,TYPE,BOX,249,868.4,868.4
FOP,BU,AP+SO,CI,SMUSH_STRING,BOX,1002,861.7,861.7
LUSEARCH,BU,AP+SO,CI,ALLOCATION,POLY,924,858.8,858.8
FOP,TD,SO,1-CFA,ALLOCATION,BOX,1127,856.2,856.2
LUSEARCH,TD+BU,SO,1-CFA,ALLOCATION,BOX,31,853.8,853.8
LUSEARCH,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,918,850.1,850.1
LUSEARCH,BU,AP+SO,1-TYPE,ALLOCATION,BOX,913,845.2,845.2
ECLIPSE,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,901,834.1,834.1
LUSEARCH,BU,SO,1-TYPE,ALLOCATION,BOX,10,831.3,831.3
FOP,BU,SO,CI,SMUSH_STRING,BOX,18,829.4,829.4
LUINDEX,TD+BU,AP+SO,CI,TYPE,BOX,1706,812.9,812.9
HSQLDB,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,915,805.4,805.4
LUINDEX,BU,AP+SO,1-TYPE,TYPE,BOX,1700,795.3,795.3
LUINDEX,TD+BU,AP+SO,1-TYPE,TYPE,BOX,1707,788.2,788.2
ECLIPSE,TD+BU,SO,1-CFA,ALLOCATION,BOX,14,780.3,780.3
LUSEARCH,BU,SO,CI,ALLOCATION,POLY,11,776,776
PMD,TD+BU,AP,1-CFA,TYPE,BOX,3200,772.5,772.5
ANTLR,BU,AP+SO,1-CFA,TYPE,POLY,1214,764.9,764.9
LUINDEX,BU,AP+SO,CI,TYPE,BOX,1690,760.3,760.3
XALAN,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,917,760,760
ANTLR,BU,SO,1-CFA,TYPE,POLY,4,753.6,753.6
HSQLDB,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,12,742.2,742.2
XALAN,TD+BU,SO,1-CFA,ALLOCATION,BOX,14,728.7,728.7
XALAN,BU,AP+SO,CI,ALLOCATION,POLY,922,724.9,724.9
FOP,TD+BU,SO,CI,SMUSH_STRING,BOX,68,715.9,715.9
ECLIPSE,BU,AP+SO,CI,ALLOCATION,POLY,921,714.6,714.6
FOP,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,1007,709.3,709.3
PMD,BU,AP,1-CFA,TYPE,POLY,3248,696.4,696.4
PMD,TD,AP,CI,ALLOCATION,BOX,3198,695,695
LUINDEX,BU,SO,1-TYPE,TYPE,BOX,18,692.6,692.6
XALAN,TD,AP+SO,1-CFA,ALLOCATION,POLY,966,691.6,691.6
LUINDEX,BU,SO,CI,TYPE,BOX,9,667.7,667.7
XALAN,BU,SO,CI,ALLOCATION,POLY,11,664.9,664.9
LUSEARCH,TD,AP+SO,CI,ALLOCATION,POLY,976,653.3,653.3
HSQLDB,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,911,633.4,633.4
ECLIPSE,BU,SO,CI,ALLOCATION,POLY,9,621.3,621.3
XALAN,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,927,616.2,616.2
XALAN,TD,SO,1-CFA,ALLOCATION,POLY,961,616.1,616.1
FOP,TD,AP+SO,1-CFA,ALLOCATION,BOX,1136,608.8,608.8
HSQLDB,BU,SO,1-TYPE,SMUSH_STRING,BOX,8,589.5,589.5
ANTLR,BU,AP+SO,1-TYPE,TYPE,POLY,1214,588.4,588.4
XALAN,TD+BU,SO,1-TYPE,ALLOCATION,POLY,16,577,577
LUSEARCH,TD+BU,AP+SO,CI,ALLOCATION,POLY,928,571.3,571.3
ANTLR,BU,AP+SO,CI,TYPE,POLY,1213,568.7,568.7
ECLIPSE,BU,SO,1-TYPE,ALLOCATION,BOX,10,554.9,554.9
ANTLR,BU,SO,1-TYPE,TYPE,POLY,4,550.4,550.4
FOP,TD,SO,CI,ALLOCATION,BOX,1124,547.3,547.3
ECLIPSE,BU,AP+SO,1-TYPE,ALLOCATION,BOX,897,545,545
LUINDEX,TD,AP,1-CFA,ALLOCATION,POLY,1790,541.2,541.2
LUSEARCH,TD,SO,CI,ALLOCATION,POLY,969,538.9,538.9
PMD,TD,AP,1-TYPE,SMUSH_STRING,BOX,3203,533.8,533.8
LUSEARCH,TD+BU,SO,CI,ALLOCATION,POLY,32,533.1,533.1
LUSEARCH,TD,AP+SO,CI,SMUSH_STRING,POLY,976,528,528
ECLIPSE,TD+BU,AP+SO,CI,ALLOCATION,POLY,925,519,519
PMD,TD+BU,AP,1-TYPE,TYPE,BOX,3200,513.4,513.4
LUINDEX,TD,AP,1-CFA,SMUSH_STRING,POLY,1790,510.3,510.3
ECLIPSE,TD,SO,1-CFA,ALLOCATION,POLY,966,509.8,509.8
HSQLDB,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,975,500.7,500.7
ANTLR,BU,SO,CI,TYPE,POLY,3,498.3,498.3
PMD,TD,AP,1-TYPE,TYPE,BOX,3203,498.3,498.3
PMD,TD+BU,AP,1-TYPE,ALLOCATION,BOX,3200,498.3,498.3
PMD,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,3200,496.5,496.5
HSQLDB,TD,SO,1-CFA,ALLOCATION,BOX,973,488.8,488.8
HSQLDB,TD,SO,1-TYPE,SMUSH_STRING,BOX,973,485.7,485.7
HSQLDB,TD,AP+SO,1-CFA,ALLOCATION,BOX,975,483.2,483.2
LUINDEX,TD,AP,1-CFA,TYPE,POLY,1790,469.7,469.7
ECLIPSE,TD,AP+SO,1-TYPE,ALLOCATION,POLY,977,469.5,469.5
PMD,TD,AP,CI,SMUSH_STRING,BOX,3198,465,465
ANTLR,BU,AP+SO,1-CFA,TYPE,BOX,1177,460.7,460.7
PMD,BU,AP,1-TYPE,SMUSH_STRING,POLY,3248,452.3,452.3
HSQLDB,BU,SO,CI,ALLOCATION,BOX,8,451.3,451.3
LUINDEX,BU,AP,1-CFA,ALLOCATION,POLY,1751,442.4,442.4
HSQLDB,BU,AP+SO,CI,ALLOCATION,BOX,911,441.1,441.1
PMD,BU,AP,1-TYPE,ALLOCATION,POLY,3248,440.9,440.9
PMD,TD+BU,AP,CI,ALLOCATION,BOX,3196,440.3,440.3
ECLIPSE,TD+BU,SO,CI,ALLOCATION,POLY,13,438,438
PMD,TD,AP,CI,TYPE,BOX,3178,435.3,435.3
LUSEARCH,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,918,434.9,434.9
PMD,TD+BU,AP,CI,SMUSH_STRING,BOX,3196,426.8,426.8
LUSEARCH,TD+BU,SO,1-TYPE,ALLOCATION,BOX,31,424.8,424.8
PMD,BU,AP,1-TYPE,TYPE,POLY,3248,422.7,422.7
PMD,TD+BU,AP,CI,TYPE,BOX,3176,417.7,417.7
LUSEARCH,TD,SO,CI,SMUSH_STRING,POLY,969,417.4,417.4
LUSEARCH,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,925,412.6,412.6
PMD,BU,AP,1-CFA,ALLOCATION,BOX,3177,410.4,410.4
PMD,BU,AP,1-CFA,SMUSH_STRING,BOX,3177,407.6,407.6
ECLIPSE,TD,SO,1-TYPE,ALLOCATION,POLY,966,406.7,406.7
LUINDEX,TD,AP,1-CFA,TYPE,BOX,1714,401.4,401.4
LUSEARCH,BU,SO,1-TYPE,SMUSH_STRING,POLY,12,399.3,399.3
LUINDEX,TD,AP,1-TYPE,TYPE,POLY,1800,397.9,397.9
ANTLR,BU,SO,1-CFA,TYPE,BOX,1,394.1,394.1
XALAN,TD+BU,AP+SO,CI,ALLOCATION,POLY,926,392.9,392.9
LUINDEX,TD,AP,1-TYPE,ALLOCATION,POLY,1800,391.5,391.5
LUINDEX,TD,AP,CI,ALLOCATION,POLY,1787,388.5,388.5
LUINDEX,TD,AP,CI,TYPE,POLY,1787,385,385
LUSEARCH,TD,SO,1-TYPE,ALLOCATION,BOX,960,378.3,378.3
FOP,TD,AP+SO,CI,ALLOCATION,BOX,1134,376.1,376.1
LUINDEX,TD,AP,1-TYPE,SMUSH_STRING,POLY,1800,375.1,375.1
LUINDEX,TD+BU,AP,1-CFA,TYPE,POLY,1764,366.8,366.8
LUSEARCH,TD,AP+SO,CI,TYPE,POLY,969,361.7,361.7
XALAN,TD,AP+SO,1-TYPE,ALLOCATION,POLY,966,359,359
LUINDEX,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,1764,356.8,356.8
LUINDEX,TD+BU,AP,1-CFA,ALLOCATION,POLY,1764,354,354
PMD,BU,AP,CI,ALLOCATION,POLY,3244,351.7,351.7
LUINDEX,BU,AP,1-CFA,SMUSH_STRING,POLY,1751,351.2,351.2
XALAN,TD,SO,1-TYPE,ALLOCATION,POLY,961,350.7,350.7
PMD,BU,AP,CI,SMUSH_STRING,POLY,3244,347.3,347.3
ECLIPSE,TD,AP+SO,1-CFA,ALLOCATION,POLY,977,347.1,347.1
ANTLR,TD,AP,1-TYPE,ALLOCATION,POLY,1232,344.1,344.1
LUINDEX,TD,AP,CI,SMUSH_STRING,POLY,1787,342,342
XALAN,TD,AP+SO,CI,ALLOCATION,POLY,965,341,341
LUINDEX,TD,AP,1-CFA,SMUSH_STRING,BOX,1714,339.9,339.9
LUSEARCH,TD,AP+SO,1-TYPE,ALLOCATION,BOX,965,338.7,338.7
LUINDEX,BU,AP,1-CFA,TYPE,POLY,1751,337.2,337.2
ECLIPSE,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,922,329.6,329.6
XALAN,TD,SO,CI,ALLOCATION,POLY,960,326.1,326.1
XALAN,TD+BU,SO,CI,ALLOCATION,POLY,15,325.7,325.7
LUINDEX,TD,AP,1-CFA,ALLOCATION,BOX,1714,323.9,323.9
HSQLDB,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,923,320,320
HSQLDB,BU,AP+SO,CI,ALLOCATION,BOX,911,312.1,312.1
PMD,BU,AP,CI,TYPE,POLY,3224,307.3,307.3
LUINDEX,TD+BU,AP,1-TYPE,TYPE,POLY,1764,304.6,304.6
LUINDEX,TD+BU,AP,CI,ALLOCATION,POLY,1763,304.6,304.6
HSQLDB,BU,AP+SO,1-TYPE,TYPE,POLY,923,303.5,303.5
LUINDEX,TD+BU,AP,1-TYPE,ALLOCATION,POLY,1764,301.7,301.7
LUINDEX,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,1764,299.9,299.9
LUINDEX,TD+BU,AP,CI,SMUSH_STRING,POLY,1763,299.1,299.1
HSQLDB,BU,SO,1-CFA,SMUSH_STRING,POLY,10,297.6,297.6
ECLIPSE,BU,SO,1-TYPE,SMUSH_STRING,POLY,10,292.4,292.4
HSQLDB,TD+BU,AP+SO,CI,ALLOCATION,BOX,915,290.4,290.4
LUINDEX,BU,AP,1-TYPE,ALLOCATION,POLY,1761,286.6,286.6
LUSEARCH,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,925,283.6,283.6
HSQLDB,TD,SO,1-TYPE,TYPE,BOX,383,283,283
ANTLR,BU,AP+SO,1-TYPE,TYPE,BOX,1177,280.6,280.6
HSQLDB,TD+BU,SO,CI,ALLOCATION,BOX,12,280.1,280.1
LUSEARCH,BU,AP+SO,CI,SMUSH_STRING,POLY,924,279.4,279.4
LUSEARCH,BU,SO,CI,SMUSH_STRING,POLY,11,279,279
LUINDEX,BU,AP,1-TYPE,SMUSH_STRING,POLY,1761,275.9,275.9
HSQLDB,TD,AP+SO,1-TYPE,TYPE,BOX,971,275.6,275.6
XALAN,BU,AP+SO,1-TYPE,ALLOCATION,BOX,913,272,272
XALAN,BU,SO,1-TYPE,ALLOCATION,BOX,10,270.7,270.7
LUINDEX,TD+BU,AP,CI,TYPE,POLY,1763,270.2,270.2
LUINDEX,BU,AP,1-TYPE,TYPE,POLY,1761,269.3,269.3
LUINDEX,BU,AP,CI,TYPE,POLY,1750,269.2,269.2
LUSEARCH,BU,SO,1-CFA,SMUSH_STRING,POLY,12,268.8,268.8
ANTLR,BU,SO,1-TYPE,TYPE,BOX,1,266.4,266.4
LUINDEX,BU,AP,CI,SMUSH_STRING,POLY,1750,266.1,266.1
LUINDEX,BU,AP,CI,ALLOCATION,POLY,1750,264.2,264.2
HSQLDB,BU,AP+SO,CI,SMUSH_STRING,POLY,923,261.9,261.9
FOP,BU,AP+SO,1-TYPE,TYPE,POLY,1022,261.8,261.8
HSQLDB,TD+BU,AP+SO,1-TYPE,TYPE,BOX,915,259.5,259.5
ECLIPSE,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,922,258.8,258.8
ANTLR,BU,AP+SO,CI,TYPE,BOX,1176,254.6,254.6
HSQLDB,TD,SO,CI,ALLOCATION,BOX,973,254.6,254.6
ANTLR,TD,AP,CI,ALLOCATION,POLY,1231,254,254
HSQLDB,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,923,253.8,253.8
HSQLDB,TD+BU,SO,1-TYPE,TYPE,BOX,4,253.7,253.7
ANTLR,BU,SO,CI,TYPE,BOX,0,252.8,252.8
HSQLDB,BU,SO,1-TYPE,TYPE,POLY,2,251.9,251.9
XALAN,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,923,250.4,250.4
FOP,BU,AP+SO,1-CFA,TYPE,POLY,1022,250,250
HSQLDB,BU,AP+SO,1-TYPE,TYPE,POLY,923,249.1,249.1
HSQLDB,TD,AP+SO,CI,ALLOCATION,BOX,975,249,249
HSQLDB,BU,SO,CI,SMUSH_STRING,POLY,10,247.3,247.3
LUINDEX,TD,AP,CI,ALLOCATION,BOX,1711,241.1,241.1
ANTLR,TD,AP,1-TYPE,ALLOCATION,BOX,1198,239.4,239.4
ECLIPSE,BU,SO,1-CFA,SMUSH_STRING,POLY,10,239,239
ECLIPSE,TD,AP+SO,CI,ALLOCATION,POLY,976,238.4,238.4
PMD,BU,AP,1-CFA,TYPE,BOX,3177,238.4,238.4
XALAN,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,923,237.7,237.7
ECLIPSE,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,901,236.2,236.2
LUINDEX,TD,AP,1-TYPE,ALLOCATION,BOX,1724,228.4,228.4
ECLIPSE,BU,AP+SO,CI,SMUSH_STRING,POLY,921,228.3,228.3
XALAN,BU,SO,1-TYPE,SMUSH_STRING,POLY,12,228.1,228.1
ECLIPSE,TD+BU,SO,1-TYPE,ALLOCATION,BOX,14,227.8,227.8
LUINDEX,TD,AP,CI,TYPE,BOX,1711,226.6,226.6
LUINDEX,TD,AP,1-TYPE,TYPE,BOX,1724,222.7,222.7
LUINDEX,TD,AP,1-TYPE,SMUSH_STRING,BOX,1724,222.1,222.1
FOP,BU,AP+SO,CI,TYPE,POLY,1021,220.8,220.8
FOP,BU,SO,1-TYPE,TYPE,POLY,6,220.5,220.5
XALAN,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,981,219.7,219.7
LUINDEX,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,1697,219.2,219.2
XALAN,BU,SO,1-CFA,SMUSH_STRING,POLY,12,217.1,217.1
XALAN,BU,AP+SO,CI,SMUSH_STRING,POLY,922,216.5,216.5
HSQLDB,BU,AP+SO,CI,SMUSH_STRING,POLY,923,216.3,216.3
ECLIPSE,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,977,212.8,212.8
ECLIPSE,BU,SO,CI,SMUSH_STRING,POLY,9,212.2,212.2
FOP,BU,SO,1-CFA,TYPE,POLY,6,211.8,211.8
LUINDEX,TD,AP,CI,SMUSH_STRING,BOX,1711,211.3,211.3
LUINDEX,TD+BU,AP,1-CFA,ALLOCATION,BOX,1697,210.9,210.9
LUSEARCH,TD,SO,CI,TYPE,POLY,376,210.5,210.5
LUINDEX,TD+BU,AP,1-CFA,TYPE,BOX,1697,208.1,208.1
LUSEARCH,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,33,207.9,207.9
ECLIPSE,TD,SO,1-TYPE,ALLOCATION,BOX,963,205.7,205.7
LUSEARCH,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,929,204,204
LUSEARCH,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,913,199.4,199.4
ECLIPSE,TD,SO,CI,ALLOCATION,POLY,965,199,199
ECLIPSE,TD,SO,1-CFA,SMUSH_STRING,POLY,966,197.3,197.3
XALAN,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,981,196.6,196.6
XALAN,TD,SO,1-CFA,SMUSH_STRING,POLY,974,195.1,195.1
XALAN,TD,AP+SO,CI,SMUSH_STRING,POLY,980,193.7,193.7
LUSEARCH,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,928,193.5,193.5
HSQLDB,BU,AP+SO,1-CFA,TYPE,POLY,923,192.6,192.6
LUSEARCH,BU,SO,1-TYPE,SMUSH_STRING,BOX,10,190.6,190.6
XALAN,BU,SO,CI,SMUSH_STRING,POLY,11,190.2,190.2
LUSEARCH,TD+BU,SO,CI,SMUSH_STRING,POLY,32,189,189
PMD,BU,AP,1-TYPE,SMUSH_STRING,BOX,3177,188.1,188.1
HSQLDB,BU,SO,1-CFA,TYPE,POLY,2,186.8,186.8
FOP,BU,SO,CI,TYPE,POLY,5,185.7,185.7
LUSEARCH,BU,AP+SO,CI,ALLOCATION,BOX,912,182.8,182.8
ECLIPSE,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,977,178.8,178.8
PMD,BU,AP,1-TYPE,ALLOCATION,BOX,3177,178.6,178.6
HSQLDB,BU,AP+SO,CI,TYPE,POLY,923,177.4,177.4
ECLIPSE,TD,AP+SO,1-TYPE,ALLOCATION,BOX,968,177,177
ANTLR,BU,AP,1-CFA,SMUSH_STRING,POLY,1214,176.7,176.7
ANTLR,BU,AP,1-CFA,ALLOCATION,POLY,1214,174.9,174.9
ECLIPSE,TD,AP+SO,CI,SMUSH_STRING,POLY,976,173.6,173.6
XALAN,TD,SO,1-TYPE,SMUSH_STRING,POLY,976,173,173
HSQLDB,TD,AP,1-TYPE,ALLOCATION,POLY,954,172.4,172.4
ECLIPSE,TD,SO,1-TYPE,SMUSH_STRING,POLY,966,171.9,171.9
LUSEARCH,BU,SO,CI,ALLOCATION,BOX,9,168,168
ECLIPSE,BU,AP+SO,1-CFA,TYPE,POLY,923,167.9,167.9
LUINDEX,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,1697,167.8,167.8
LUINDEX,TD+BU,AP,CI,TYPE,BOX,1696,167.7,167.7
XALAN,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,927,167.7,167.7
XALAN,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,927,166.8,166.8
ECLIPSE,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,926,166.2,166.2
ANTLR,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,1217,165.2,165.2
LUINDEX,BU,AP,1-CFA,SMUSH_STRING,BOX,1683,164.5,164.5
LUINDEX,TD+BU,AP,1-TYPE,ALLOCATION,BOX,1697,164,164
XALAN,TD,SO,CI,SMUSH_STRING,POLY,975,162.6,162.6
LUSEARCH,TD+BU,AP+SO,1-TYPE,TYPE,POLY,929,162.3,162.3
FOP,TD,SO,1-CFA,SMUSH_STRING,BOX,1128,162,162
ANTLR,TD,AP,1-TYPE,SMUSH_STRING,POLY,1232,161.8,161.8
LUSEARCH,BU,AP+SO,1-TYPE,TYPE,POLY,925,161.6,161.6
LUINDEX,TD+BU,AP,CI,ALLOCATION,BOX,1696,160.7,160.7
LUINDEX,TD+BU,AP,1-TYPE,TYPE,BOX,1697,160.2,160.2
ANTLR,TD+BU,AP,1-TYPE,ALLOCATION,POLY,1217,160,160
HSQLDB,BU,AP+SO,1-CFA,TYPE,POLY,923,158.2,158.2
LUINDEX,TD+BU,AP,CI,SMUSH_STRING,BOX,1696,157.8,157.8
LUINDEX,BU,AP,1-CFA,ALLOCATION,BOX,1683,156.8,156.8
ECLIPSE,BU,AP+SO,1-TYPE,TYPE,POLY,923,156.5,156.5
ANTLR,TD,AP,CI,SMUSH_STRING,POLY,1231,156.3,156.3
LUINDEX,BU,AP,1-CFA,TYPE,BOX,1683,156.2,156.2
ANTLR,TD,AP,CI,ALLOCATION,BOX,1197,155.6,155.6
PMD,BU,AP,1-TYPE,TYPE,BOX,3177,154.6,154.6
XALAN,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,926,153.1,153.1
ANTLR,TD,AP,1-CFA,TYPE,POLY,1232,153,153
ECLIPSE,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,14,152,152
FOP,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,1137,149.2,149.2
LUSEARCH,BU,AP+SO,1-CFA,TYPE,POLY,925,148.1,148.1
HSQLDB,TD,AP,1-TYPE,TYPE,POLY,954,146.8,146.8
FOP,TD,AP,1-TYPE,ALLOCATION,POLY,1042,145.7,145.7
HSQLDB,TD,AP,1-TYPE,SMUSH_STRING,POLY,954,145.4,145.4
ECLIPSE,BU,AP+SO,CI,TYPE,POLY,922,145,145
HSQLDB,BU,AP+SO,CI,TYPE,POLY,923,144.5,144.5
ECLIPSE,BU,SO,CI,ALLOCATION,BOX,9,144.4,144.4
XALAN,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,16,144.4,144.4
HSQLDB,BU,AP+SO,1-TYPE,TYPE,BOX,911,143.1,143.1
ECLIPSE,TD,SO,CI,SMUSH_STRING,POLY,965,142.2,142.2
ECLIPSE,BU,AP+SO,CI,ALLOCATION,BOX,896,140.2,140.2
XALAN,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,16,139.6,139.6
ANTLR,TD+BU,AP,CI,ALLOCATION,POLY,1216,139.5,139.5
XALAN,BU,AP+SO,CI,ALLOCATION,BOX,912,139.5,139.5
HSQLDB,BU,SO,1-TYPE,TYPE,BOX,0,139.1,139.1
HSQLDB,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,12,137.7,137.7
ANTLR,TD+BU,AP,1-CFA,TYPE,POLY,1217,137.1,137.1
LUSEARCH,BU,AP+SO,CI,TYPE,POLY,924,137,137
XALAN,BU,AP+SO,1-TYPE,TYPE,POLY,924,137,137
LUSEARCH,BU,AP+SO,CI,SMUSH_STRING,BOX,912,136.4,136.4
XALAN,TD+BU,SO,CI,SMUSH_STRING,POLY,15,136,136
XALAN,BU,SO,CI,ALLOCATION,BOX,9,135.8,135.8
ANTLR,TD+BU,AP,CI,SMUSH_STRING,POLY,1216,134.2,134.2
HSQLDB,TD,AP,1-TYPE,ALLOCATION,BOX,947,133.9,133.9
XALAN,BU,AP+SO,1-CFA,TYPE,POLY,924,133.2,133.2
LUSEARCH,BU,SO,CI,SMUSH_STRING,BOX,9,131.2,131.2
ANTLR,BU,AP,1-TYPE,ALLOCATION,POLY,1214,129.7,129.7
XALAN,TD,SO,1-TYPE,ALLOCATION,BOX,951,128.6,128.6
HSQLDB,BU,SO,CI,TYPE,POLY,2,128.5,128.5
XALAN,BU,AP+SO,CI,TYPE,POLY,923,124.8,124.8
ANTLR,TD,AP,1-TYPE,TYPE,POLY,1232,124.4,124.4
XALAN,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,917,124.3,124.3
ANTLR,BU,AP,1-TYPE,SMUSH_STRING,POLY,1214,123.4,123.4
HSQLDB,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,911,123.2,123.2
HSQLDB,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,915,122.8,122.8
LUSEARCH,BU,SO,1-TYPE,TYPE,POLY,3,121.1,121.1
ECLIPSE,BU,SO,1-TYPE,SMUSH_STRING,BOX,10,119.9,119.9
PMD,BU,AP,CI,SMUSH_STRING,BOX,3173,119.1,119.1
LUINDEX,BU,AP,1-TYPE,TYPE,BOX,1693,118.9,118.9
PMD,BU,AP,CI,ALLOCATION,BOX,3173,118.8,118.8
ECLIPSE,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,926,118.7,118.7
ANTLR,TD+BU,AP,1-TYPE,TYPE,POLY,1217,118.6,118.6
FOP,TD,AP,1-TYPE,ALLOCATION,BOX,1023,118,118
XALAN,TD,AP+SO,1-TYPE,ALLOCATION,BOX,956,116.9,116.9
HSQLDB,BU,AP+SO,1-TYPE,TYPE,BOX,911,116.3,116.3
LUINDEX,BU,AP,1-TYPE,ALLOCATION,BOX,1693,115.8,115.8
FOP,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,1134,115.6,115.6
LUINDEX,BU,AP,CI,TYPE,BOX,1682,114.1,114.1
ECLIPSE,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,14,113.7,113.7
LUSEARCH,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,913,113.6,113.6
LUSEARCH,BU,SO,1-CFA,SMUSH_STRING,BOX,10,112.9,112.9
XALAN,TD+BU,SO,1-TYPE,ALLOCATION,BOX,14,112.9,112.9
LUSEARCH,TD+BU,AP+SO,1-CFA,TYPE,POLY,929,112.4,112.4
LUINDEX,BU,AP,1-TYPE,SMUSH_STRING,BOX,1693,112.4,112.4
HSQLDB,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,911,112.1,112.1
ECLIPSE,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,897,112,112
FOP,TD,SO,1-TYPE,SMUSH_STRING,BOX,1124,111.8,111.8
HSQLDB,TD,AP,1-TYPE,TYPE,BOX,947,111.4,111.4
LUINDEX,BU,AP,CI,ALLOCATION,BOX,1682,111.1,111.1
LUSEARCH,TD+BU,SO,1-TYPE,TYPE,POLY,24,110.8,110.8
ANTLR,BU,AP,1-CFA,SMUSH_STRING,BOX,1177,110.8,110.8
HSQLDB,BU,SO,1-CFA,SMUSH_STRING,BOX,8,109.5,109.5
ANTLR,TD,AP,CI,TYPE,POLY,1231,109.3,109.3
HSQLDB,TD,AP,1-TYPE,SMUSH_STRING,BOX,947,109.3,109.3
FOP,TD,AP+SO,CI,SMUSH_STRING,BOX,1133,109,109
ECLIPSE,TD+BU,AP+SO,1-TYPE,TYPE,POLY,926,108.3,108.3
LUINDEX,BU,AP,CI,SMUSH_STRING,BOX,1682,108.2,108.2
ANTLR,BU,AP,CI,ALLOCATION,POLY,1213,108.1,108.1
ANTLR,BU,AP,1-CFA,ALLOCATION,BOX,1177,107.1,107.1
HSQLDB,BU,AP+SO,CI,SMUSH_STRING,BOX,911,106.5,106.5
FOP,BU,AP+SO,1-TYPE,TYPE,BOX,999,106.3,106.3
ANTLR,BU,AP,1-CFA,TYPE,POLY,1214,105.5,105.5
ANTLR,BU,AP,CI,SMUSH_STRING,POLY,1213,105.4,105.4
LUSEARCH,BU,SO,1-CFA,TYPE,POLY,3,104.3,104.3
PMD,BU,AP,CI,TYPE,BOX,3153,104,104
ECLIPSE,TD+BU,AP+SO,1-CFA,TYPE,POLY,926,103.6,103.6
FOP,BU,SO,1-TYPE,TYPE,BOX,4,103.5,103.5
HSQLDB,TD,SO,1-CFA,SMUSH_STRING,BOX,973,103.5,103.5
HSQLDB,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,975,103.4,103.4
LUSEARCH,TD+BU,AP+SO,CI,TYPE,POLY,928,103.3,103.3
HSQLDB,TD+BU,SO,CI,SMUSH_STRING,BOX,12,103,103
ECLIPSE,BU,SO,1-TYPE,TYPE,POLY,1,102.5,102.5
LUSEARCH,TD,SO,1-CFA,ALLOCATION,BOX,959,102,102
FOP,TD,SO,CI,SMUSH_STRING,BOX,1123,101.9,101.9
LUSEARCH,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,918,101.4,101.4
FOP,BU,AP+SO,1-CFA,TYPE,BOX,999,100.8,100.8
XALAN,TD+BU,AP+SO,1-CFA,TYPE,POLY,927,100.4,100.4
ECLIPSE,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,925,99.3,99.3
HSQLDB,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,915,99.1,99.1
LUSEARCH,TD+BU,AP+SO,CI,ALLOCATION,BOX,917,98.5,98.5
XALAN,TD+BU,AP+SO,1-TYPE,TYPE,POLY,927,98,98
HSQLDB,BU,AP+SO,CI,SMUSH_STRING,BOX,911,97.7,97.7
XALAN,TD,SO,1-CFA,ALLOCATION,BOX,950,97.3,97.3
ECLIPSE,BU,SO,1-CFA,TYPE,POLY,1,97.1,97.1
FOP,BU,SO,1-CFA,TYPE,BOX,4,96.9,96.9
LUSEARCH,TD+BU,SO,CI,ALLOCATION,BOX,30,95.5,95.5
HSQLDB,BU,SO,CI,SMUSH_STRING,BOX,8,95.3,95.3
ECLIPSE,TD+BU,AP+SO,CI,TYPE,POLY,925,95.2,95.2
ECLIPSE,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,897,95.1,95.1
XALAN,BU,SO,1-CFA,TYPE,POLY,3,95.1,95.1
HSQLDB,TD+BU,AP,1-TYPE,ALLOCATION,POLY,923,94,94
LUSEARCH,BU,SO,CI,TYPE,POLY,2,93.8,93.8
XALAN,TD+BU,AP+SO,CI,TYPE,POLY,926,93.6,93.6
HSQLDB,TD+BU,AP,1-TYPE,TYPE,POLY,923,93.4,93.4
LUSEARCH,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,31,91.8,91.8
ANTLR,TD+BU,AP,CI,TYPE,POLY,1216,91.8,91.8
XALAN,TD,AP+SO,1-CFA,TYPE,POLY,975,90.5,90.5
XALAN,BU,SO,1-TYPE,TYPE,POLY,3,90.3,90.3
ANTLR,TD,AP,1-CFA,TYPE,BOX,1198,89.7,89.7
ANTLR,TD+BU,AP,1-TYPE,ALLOCATION,BOX,1180,89.5,89.5
FOP,TD,AP,CI,ALLOCATION,POLY,1041,89.5,89.5
XALAN,TD,AP+SO,CI,TYPE,POLY,974,89.3,89.3
HSQLDB,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,923,88.9,88.9
HSQLDB,TD+BU,AP+SO,1-CFA,TYPE,BOX,915,88.9,88.9
XALAN,TD,AP+SO,1-TYPE,TYPE,POLY,975,88.9,88.9
ECLIPSE,TD+BU,SO,CI,SMUSH_STRING,POLY,13,88.8,88.8
ECLIPSE,TD+BU,AP+SO,CI,ALLOCATION,BOX,900,88.7,88.7
FOP,TD+BU,AP+SO,1-CFA,TYPE,BOX,1004,88.7,88.7
ANTLR,TD,AP,1-TYPE,SMUSH_STRING,BOX,1198,88.2,88.2
XALAN,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,913,88,88
ANTLR,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,1180,87.1,87.1
FOP,BU,AP+SO,CI,TYPE,BOX,998,87.1,87.1
ANTLR,BU,AP,1-TYPE,TYPE,POLY,1214,86.8,86.8
FOP,TD+BU,AP+SO,1-TYPE,TYPE,BOX,1004,86.7,86.7
XALAN,TD+BU,AP+SO,CI,ALLOCATION,BOX,916,86.3,86.3
HSQLDB,TD,AP+SO,CI,SMUSH_STRING,BOX,975,85.8,85.8
ECLIPSE,BU,SO,1-CFA,SMUSH_STRING,BOX,10,85.7,85.7
XALAN,TD+BU,SO,CI,ALLOCATION,BOX,13,85,85
XALAN,BU,SO,1-TYPE,SMUSH_STRING,BOX,10,84.8,84.8
HSQLDB,TD,SO,CI,SMUSH_STRING,BOX,973,84.6,84.6
ANTLR,TD+BU,AP,1-CFA,TYPE,BOX,1180,83.6,83.6
XALAN,BU,SO,1-CFA,SMUSH_STRING,BOX,10,83.3,83.3
ANTLR,TD,AP,CI,SMUSH_STRING,BOX,1197,83.1,83.1
LUSEARCH,TD,AP+SO,1-CFA,ALLOCATION,BOX,964,82.4,82.4
HSQLDB,TD,SO,1-CFA,TYPE,BOX,382,82.3,82.3
ECLIPSE,TD+BU,SO,CI,ALLOCATION,BOX,13,82.2,82.2
HSQLDB,BU,AP,1-TYPE,TYPE,POLY,923,82,82
HSQLDB,TD+BU,SO,1-CFA,TYPE,BOX,4,81.9,81.9
XALAN,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,913,81.8,81.8
FOP,TD,AP,1-CFA,ALLOCATION,POLY,1042,81.7,81.7
FOP,TD+BU,SO,1-CFA,TYPE,BOX,53,81.7,81.7
XALAN,TD,AP+SO,1-CFA,ALLOCATION,BOX,955,81.7,81.7
FOP,TD+BU,SO,1-TYPE,TYPE,BOX,53,81.3,81.3
FOP,BU,SO,CI,TYPE,BOX,3,80.6,80.6
HSQLDB,TD,AP+SO,1-CFA,TYPE,BOX,971,80.4,80.4
ECLIPSE,BU,AP+SO,CI,SMUSH_STRING,BOX,896,80.3,80.3
ECLIPSE,BU,SO,CI,TYPE,POLY,0,80.2,80.2
HSQLDB,BU,AP+SO,1-CFA,TYPE,BOX,911,79.7,79.7
ECLIPSE,TD,AP+SO,CI,TYPE,POLY,970,78.8,78.8
HSQLDB,BU,AP,1-TYPE,ALLOCATION,POLY,923,78.8,78.8
XALAN,BU,SO,CI,TYPE,POLY,2,78.8,78.8
XALAN,BU,AP+SO,CI,SMUSH_STRING,BOX,912,78.8,78.8
ECLIPSE,BU,SO,CI,SMUSH_STRING,BOX,9,78.4,78.4
HSQLDB,BU,AP,1-TYPE,SMUSH_STRING,POLY,923,77.1,77.1
ECLIPSE,TD,AP+SO,1-CFA,TYPE,POLY,971,76.8,76.8
XALAN,BU,SO,CI,SMUSH_STRING,BOX,9,76.3,76.3
ECLIPSE,TD,AP+SO,1-TYPE,TYPE,POLY,971,76.1,76.1
HSQLDB,TD+BU,AP+SO,CI,TYPE,BOX,915,75.1,75.1
ANTLR,TD+BU,AP,CI,ALLOCATION,BOX,1179,74.8,74.8
FOP,TD,AP,1-CFA,TYPE,POLY,1042,74,74
ANTLR,TD+BU,AP,CI,SMUSH_STRING,BOX,1179,73.2,73.2
HSQLDB,TD,AP,CI,ALLOCATION,POLY,954,72.7,72.7
HSQLDB,BU,AP+SO,CI,TYPE,BOX,911,72.3,72.3
HSQLDB,TD,AP,1-CFA,ALLOCATION,POLY,954,71.1,71.1
LUSEARCH,BU,SO,1-TYPE,TYPE,BOX,1,71,71
HSQLDB,TD,AP+SO,CI,TYPE,BOX,971,70.9,70.9
HSQLDB,TD,SO,CI,TYPE,BOX,383,70.9,70.9
XALAN,TD,SO,CI,ALLOCATION,BOX,950,70.3,70.3
HSQLDB,TD+BU,SO,CI,TYPE,BOX,4,70,70
ANTLR,TD,AP,1-TYPE,TYPE,BOX,1198,69.9,69.9
HSQLDB,BU,SO,1-CFA,TYPE,BOX,0,69.5,69.5
ANTLR,TD+BU,AP,1-TYPE,TYPE,BOX,1180,69.4,69.4
LUSEARCH,BU,AP+SO,1-TYPE,TYPE,BOX,913,68.8,68.8
ANTLR,BU,AP,CI,TYPE,POLY,1213,68.7,68.7
FOP,TD,AP,1-TYPE,SMUSH_STRING,POLY,1042,67.6,67.6
HSQLDB,TD,AP,1-CFA,SMUSH_STRING,POLY,954,67,67
FOP,TD+BU,AP+SO,CI,TYPE,BOX,1003,66.8,66.8
FOP,TD,AP,1-CFA,SMUSH_STRING,POLY,1042,66.7,66.7
LUSEARCH,TD,SO,CI,ALLOCATION,BOX,959,66.6,66.6
LUSEARCH,TD+BU,SO,1-CFA,TYPE,POLY,24,66,66
ANTLR,BU,AP,1-TYPE,ALLOCATION,BOX,1177,65.6,65.6
HSQLDB,TD,AP,1-CFA,TYPE,POLY,954,65.6,65.6
FOP,TD,AP,CI,TYPE,POLY,1041,65.1,65.1
HSQLDB,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,911,65,65
ECLIPSE,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,901,64.9,64.9
XALAN,TD,AP+SO,CI,ALLOCATION,BOX,955,64.7,64.7
HSQLDB,TD,AP,CI,TYPE,POLY,954,64.6,64.6
ECLIPSE,TD,SO,1-CFA,ALLOCATION,BOX,962,64.5,64.5
HSQLDB,TD+BU,AP,1-TYPE,ALLOCATION,BOX,911,64.1,64.1
FOP,TD+BU,AP,1-TYPE,ALLOCATION,POLY,1022,63.9,63.9
FOP,TD,AP,CI,SMUSH_STRING,POLY,1041,63.5,63.5
FOP,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,1022,63.5,63.5
FOP,TD+BU,AP,1-TYPE,TYPE,POLY,1022,63.3,63.3
FOP,TD+BU,SO,CI,TYPE,BOX,52,63.3,63.3
HSQLDB,BU,SO,CI,TYPE,BOX,0,63.3,63.3
FOP,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,1022,63.1,63.1
ECLIPSE,TD+BU,SO,1-TYPE,TYPE,POLY,5,63,63
HSQLDB,BU,AP+SO,1-CFA,TYPE,BOX,911,62.9,62.9
HSQLDB,TD,AP,CI,SMUSH_STRING,POLY,954,62.6,62.6
FOP,BU,AP,1-TYPE,ALLOCATION,POLY,1022,62.4,62.4
LUSEARCH,TD,AP+SO,CI,ALLOCATION,BOX,964,62.3,62.3
ANTLR,BU,AP,1-TYPE,SMUSH_STRING,BOX,1177,62.1,62.1
ANTLR,BU,AP,1-CFA,TYPE,BOX,1177,62,62
HSQLDB,TD+BU,AP,1-TYPE,TYPE,BOX,911,61.5,61.5
HSQLDB,BU,AP+SO,CI,TYPE,BOX,911,59.8,59.8
FOP,BU,AP,1-CFA,SMUSH_STRING,POLY,1022,59.7,59.7
FOP,TD,AP,1-TYPE,TYPE,POLY,1042,59.6,59.6
FOP,BU,AP,1-TYPE,SMUSH_STRING,POLY,1022,59.4,59.4
FOP,TD+BU,AP,1-CFA,ALLOCATION,POLY,1022,59.3,59.3
LUSEARCH,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,918,59,59
ECLIPSE,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,14,58.7,58.7
XALAN,TD+BU,SO,1-CFA,TYPE,POLY,7,58.7,58.7
LUSEARCH,TD+BU,SO,CI,TYPE,POLY,23,58.2,58.2
LUSEARCH,BU,SO,CI,TYPE,BOX,0,58,58
ANTLR,TD,AP,CI,TYPE,BOX,1197,57.6,57.6
ECLIPSE,TD+BU,SO,1-CFA,TYPE,POLY,5,57.5,57.5
FOP,TD+BU,AP,1-CFA,TYPE,POLY,1022,56.9,56.9
LUSEARCH,BU,AP+SO,CI,TYPE,BOX,912,56.6,56.6
LUSEARCH,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,31,56.6,56.6
FOP,TD,AP,1-CFA,ALLOCATION,BOX,1023,56.6,56.6
ECLIPSE,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,901,56.3,56.3
XALAN,TD,SO,CI,TYPE,POLY,382,56,56
ANTLR,TD+BU,AP,CI,TYPE,BOX,1179,55.9,55.9
ANTLR,BU,AP,CI,ALLOCATION,BOX,1176,55.8,55.8
FOP,BU,AP,1-TYPE,TYPE,POLY,1022,55.8,55.8
FOP,TD,SO,1-TYPE,TYPE,BOX,438,55.6,55.6
LUSEARCH,BU,AP+SO,1-CFA,TYPE,BOX,913,54.9,54.9
XALAN,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,917,54.9,54.9
FOP,TD,AP,CI,ALLOCATION,BOX,1022,54.5,54.5
LUSEARCH,TD,AP,1-TYPE,ALLOCATION,POLY,957,54.4,54.4
XALAN,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,917,54.3,54.3
LUSEARCH,BU,SO,1-CFA,TYPE,BOX,1,54.2,54.2
FOP,TD,AP+SO,CI,TYPE,BOX,1116,53.6,53.6
FOP,TD,AP+SO,1-CFA,TYPE,BOX,1117,53.5,53.5
ANTLR,BU,AP,CI,SMUSH_STRING,BOX,1176,53.2,53.2
ECLIPSE,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,14,53.1,53.1
LUSEARCH,TD+BU,SO,CI,SMUSH_STRING,BOX,30,52.8,52.8
FOP,TD,AP,1-CFA,SMUSH_STRING,BOX,1023,52.5,52.5
HSQLDB,BU,AP,1-TYPE,ALLOCATION,BOX,911,52.3,52.3
XALAN,TD,SO,1-CFA,TYPE,POLY,384,52.1,52.1
FOP,BU,AP,1-CFA,ALLOCATION,POLY,1022,52,52
HSQLDB,BU,AP,1-TYPE,SMUSH_STRING,BOX,911,51.8,51.8
HSQLDB,BU,AP,1-TYPE,TYPE,BOX,911,51.7,51.7
XALAN,TD+BU,SO,1-TYPE,TYPE,POLY,7,51.7,51.7
ECLIPSE,TD,AP+SO,1-CFA,ALLOCATION,BOX,967,51.5,51.5
LUSEARCH,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,917,50.8,50.8
FOP,TD+BU,AP,CI,SMUSH_STRING,POLY,1021,50.6,50.6
ECLIPSE,TD+BU,SO,CI,TYPE,POLY,4,50.2,50.2
FOP,TD+BU,AP,CI,ALLOCATION,POLY,1021,50.2,50.2
XALAN,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,14,49.7,49.7
XALAN,TD,SO,1-TYPE,TYPE,POLY,384,49.3,49.3
FOP,TD,AP+SO,1-TYPE,TYPE,BOX,1117,49.1,49.1
FOP,BU,AP,1-CFA,TYPE,POLY,1022,48.9,48.9
FOP,TD+BU,AP,CI,TYPE,POLY,1021,48.6,48.6
LUSEARCH,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,965,48.2,48.2
HSQLDB,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,923,47.9,47.9
ECLIPSE,BU,AP+SO,1-TYPE,TYPE,BOX,897,47.8,47.8
FOP,TD,SO,CI,TYPE,BOX,437,47.7,47.7
FOP,BU,AP,CI,SMUSH_STRING,POLY,1021,47.5,47.5
XALAN,TD+BU,SO,CI,TYPE,POLY,6,47.5,47.5
ECLIPSE,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,900,47.1,47.1
HSQLDB,TD,AP,1-CFA,ALLOCATION,BOX,947,46.9,46.9
HSQLDB,TD,AP,CI,ALLOCATION,BOX,947,46.6,46.6
LUSEARCH,TD,SO,1-TYPE,SMUSH_STRING,BOX,960,46.5,46.5
HSQLDB,TD+BU,AP,1-CFA,ALLOCATION,POLY,923,46.5,46.5
XALAN,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,916,46.2,46.2
ECLIPSE,BU,AP+SO,1-CFA,TYPE,BOX,897,46.1,46.1
FOP,TD,AP,1-TYPE,SMUSH_STRING,BOX,1023,46.1,46.1
XALAN,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,14,45.5,45.5
FOP,BU,AP,CI,ALLOCATION,POLY,1021,45.3,45.3
ECLIPSE,BU,SO,1-TYPE,TYPE,BOX,1,45.1,45.1
HSQLDB,TD,AP,1-CFA,TYPE,BOX,947,45,45
HSQLDB,TD+BU,AP,1-CFA,TYPE,POLY,923,45,45
HSQLDB,TD,AP,1-CFA,SMUSH_STRING,BOX,947,44.8,44.8
HSQLDB,TD+BU,AP,CI,TYPE,POLY,923,44.7,44.7
ANTLR,BU,AP,1-TYPE,TYPE,BOX,1177,44.2,44.2
ECLIPSE,BU,SO,1-CFA,TYPE,BOX,1,44,44
XALAN,BU,AP+SO,1-TYPE,TYPE,BOX,913,44,44
LUSEARCH,TD,AP,1-TYPE,TYPE,POLY,957,43.8,43.8
XALAN,BU,SO,1-CFA,TYPE,BOX,1,43.8,43.8
FOP,TD,SO,1-CFA,TYPE,BOX,438,43.7,43.7
LUSEARCH,TD,AP,CI,ALLOCATION,POLY,956,43.5,43.5
XALAN,BU,AP+SO,1-CFA,TYPE,BOX,913,43.5,43.5
LUSEARCH,TD+BU,AP,1-TYPE,TYPE,POLY,927,42.7,42.7
FOP,TD,AP,CI,SMUSH_STRING,BOX,1022,42.5,42.5
ECLIPSE,TD+BU,SO,CI,SMUSH_STRING,BOX,13,42.4,42.4
HSQLDB,TD+BU,AP,CI,SMUSH_STRING,POLY,923,42.4,42.4
XALAN,TD,AP,1-TYPE,ALLOCATION,POLY,942,42.4,42.4
HSQLDB,BU,AP,1-CFA,TYPE,POLY,923,42.2,42.2
LUSEARCH,TD,AP,1-CFA,ALLOCATION,POLY,957,42,42
HSQLDB,BU,AP,1-CFA,ALLOCATION,POLY,923,42,42
LUSEARCH,TD+BU,AP+SO,1-TYPE,TYPE,BOX,918,41.6,41.6
ECLIPSE,TD,SO,CI,TYPE,POLY,373,41.6,41.6
HSQLDB,TD+BU,AP,CI,ALLOCATION,POLY,923,41.5,41.5
FOP,TD,AP,1-TYPE,TYPE,BOX,1023,41.4,41.4
XALAN,TD,AP,1-CFA,ALLOCATION,POLY,942,41.4,41.4
XALAN,TD+BU,SO,CI,SMUSH_STRING,BOX,13,41.4,41.4
ECLIPSE,BU,AP+SO,CI,TYPE,BOX,896,41.3,41.3
LUSEARCH,TD,AP,1-CFA,SMUSH_STRING,POLY,957,41.1,41.1
LUSEARCH,TD,AP,1-TYPE,SMUSH_STRING,POLY,957,41.1,41.1
ECLIPSE,TD,SO,CI,ALLOCATION,BOX,962,41.1,41.1
XALAN,TD,AP,CI,ALLOCATION,POLY,941,41.1,41.1
HSQLDB,BU,AP,1-CFA,SMUSH_STRING,POLY,923,41,41
FOP,BU,AP,CI,TYPE,POLY,1021,40.9,40.9
LUSEARCH,TD+BU,SO,1-TYPE,TYPE,BOX,22,40.8,40.8
HSQLDB,TD,AP,CI,SMUSH_STRING,BOX,947,40.6,40.6
LUSEARCH,TD,AP,1-CFA,TYPE,POLY,957,40.5,40.5
XALAN,BU,SO,1-TYPE,TYPE,BOX,1,40.2,40.2
LUSEARCH,TD+BU,AP,1-TYPE,ALLOCATION,POLY,927,40,40
XALAN,TD,AP,1-CFA,SMUSH_STRING,POLY,942,39.8,39.8
ECLIPSE,TD,SO,1-CFA,TYPE,POLY,375,39.5,39.5
ECLIPSE,BU,SO,CI,TYPE,BOX,0,39.5,39.5
HSQLDB,TD,AP,CI,TYPE,BOX,947,39.4,39.4
ECLIPSE,TD,SO,1-TYPE,TYPE,POLY,375,38.8,38.8
XALAN,TD,AP,1-CFA,TYPE,POLY,942,38.8,38.8
XALAN,BU,AP+SO,CI,TYPE,BOX,912,38.8,38.8
LUSEARCH,BU,AP,1-TYPE,ALLOCATION,POLY,926,38.6,38.6
LUSEARCH,TD,AP,CI,SMUSH_STRING,POLY,956,38.4,38.4
XALAN,BU,SO,CI,TYPE,BOX,0,38.4,38.4
LUSEARCH,TD,AP,CI,TYPE,POLY,956,38.1,38.1
LUSEARCH,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,927,37.6,37.6
HSQLDB,BU,AP,CI,ALLOCATION,POLY,923,37.6,37.6
LUSEARCH,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,964,37.5,37.5
ECLIPSE,TD,AP+SO,CI,ALLOCATION,BOX,967,37.5,37.5
FOP,TD,AP,1-CFA,TYPE,BOX,1023,37,37
LUSEARCH,TD,AP+SO,1-TYPE,TYPE,BOX,961,36.9,36.9
FOP,TD+BU,AP,1-TYPE,ALLOCATION,BOX,1000,36.8,36.8
XALAN,TD,AP,1-TYPE,SMUSH_STRING,POLY,942,36.8,36.8
ANTLR,BU,AP,CI,TYPE,BOX,1176,36.7,36.7
HSQLDB,BU,AP,CI,TYPE,POLY,923,36.5,36.5
XALAN,TD,AP,CI,SMUSH_STRING,POLY,941,36.2,36.2
ECLIPSE,BU,AP,1-TYPE,TYPE,POLY,923,36.1,36.1
HSQLDB,BU,AP,CI,SMUSH_STRING,POLY,923,36,36
ECLIPSE,TD+BU,AP,1-TYPE,ALLOCATION,POLY,923,35.6,35.6
ECLIPSE,TD+BU,AP,1-TYPE,TYPE,POLY,923,35.6,35.6
LUSEARCH,TD,SO,1-CFA,SMUSH_STRING,BOX,959,35.2,35.2
LUSEARCH,BU,AP,1-TYPE,SMUSH_STRING,POLY,926,35.2,35.2
LUSEARCH,BU,AP,1-TYPE,TYPE,POLY,926,35.2,35.2
FOP,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,1000,35.2,35.2
XALAN,TD,AP,CI,TYPE,POLY,941,35.2,35.2
ECLIPSE,TD+BU,AP,1-CFA,ALLOCATION,POLY,923,35,35
XALAN,TD,AP,1-TYPE,TYPE,POLY,942,34.9,34.9
LUSEARCH,TD,SO,1-TYPE,TYPE,BOX,370,34.3,34.3
ECLIPSE,TD,AP,1-TYPE,ALLOCATION,POLY,953,34,34
FOP,TD+BU,AP,1-CFA,ALLOCATION,BOX,1000,34,34
FOP,TD+BU,AP,1-TYPE,TYPE,BOX,1000,34,34
ECLIPSE,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,923,33.7,33.7
LUSEARCH,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,927,33.3,33.3
ECLIPSE,BU,AP,1-TYPE,ALLOCATION,POLY,923,33.3,33.3
FOP,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,1000,33.3,33.3
LUSEARCH,TD,AP+SO,1-CFA,TYPE,BOX,962,33.2,33.2
LUSEARCH,TD+BU,SO,1-CFA,TYPE,BOX,22,33.2,33.2
XALAN,TD+BU,AP,1-TYPE,ALLOCATION,POLY,924,33.2,33.2
ECLIPSE,TD+BU,AP,1-CFA,TYPE,POLY,923,33.1,33.1
LUSEARCH,TD+BU,AP+SO,1-CFA,TYPE,BOX,918,33,33
FOP,BU,AP,1-TYPE,ALLOCATION,BOX,999,33,33
LUSEARCH,TD,AP+SO,CI,SMUSH_STRING,BOX,964,32.9,32.9
FOP,TD+BU,AP,1-CFA,TYPE,BOX,1000,32.9,32.9
XALAN,TD+BU,AP,1-CFA,TYPE,POLY,924,32.8,32.8
ECLIPSE,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,923,32.7,32.7
ECLIPSE,BU,AP,1-TYPE,SMUSH_STRING,POLY,923,32.6,32.6
XALAN,TD+BU,AP,1-CFA,ALLOCATION,POLY,924,32.6,32.6
LUSEARCH,TD,AP,1-TYPE,ALLOCATION,BOX,947,32.3,32.3
LUSEARCH,TD+BU,AP,1-CFA,ALLOCATION,POLY,927,32.3,32.3
LUSEARCH,TD+BU,AP,1-CFA,TYPE,POLY,927,32.3,32.3
ECLIPSE,BU,AP,1-CFA,TYPE,POLY,923,32.3,32.3
XALAN,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,924,32.3,32.3
XALAN,TD+BU,AP,1-TYPE,TYPE,POLY,924,32.1,32.1
XALAN,BU,AP,1-CFA,TYPE,POLY,924,32,32
ECLIPSE,TD+BU,AP+SO,1-TYPE,TYPE,BOX,901,31.9,31.9
ECLIPSE,TD+BU,SO,1-TYPE,TYPE,BOX,5,31.8,31.8
FOP,TD,AP,CI,TYPE,BOX,1022,31.8,31.8
XALAN,TD+BU,AP+SO,1-CFA,TYPE,BOX,917,31.8,31.8
XALAN,TD+BU,AP,CI,ALLOCATION,POLY,923,31.7,31.7
FOP,BU,AP,1-TYPE,TYPE,BOX,999,31.6,31.6
ECLIPSE,BU,AP,1-CFA,ALLOCATION,POLY,923,31.5,31.5
XALAN,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,924,31.5,31.5
LUSEARCH,BU,AP,1-CFA,SMUSH_STRING,POLY,926,31.2,31.2
XALAN,BU,AP,1-CFA,SMUSH_STRING,POLY,924,31.2,31.2
LUSEARCH,TD,SO,CI,SMUSH_STRING,BOX,959,31.1,31.1
ECLIPSE,BU,AP,1-CFA,SMUSH_STRING,POLY,923,31.1,31.1
XALAN,TD+BU,AP,CI,SMUSH_STRING,POLY,923,31.1,31.1
FOP,BU,AP,1-CFA,ALLOCATION,BOX,999,30.9,30.9
XALAN,TD+BU,AP+SO,1-TYPE,TYPE,BOX,917,30.7,30.7
LUSEARCH,BU,AP,1-CFA,TYPE,POLY,926,30.6,30.6
LUSEARCH,TD+BU,AP,CI,ALLOCATION,POLY,926,30.6,30.6
ECLIPSE,TD+BU,AP,CI,SMUSH_STRING,POLY,922,30.6,30.6
ECLIPSE,TD+BU,AP+SO,1-CFA,TYPE,BOX,901,30.6,30.6
XALAN,BU,AP,1-TYPE,ALLOCATION,POLY,924,30.6,30.6
XALAN,TD+BU,AP,CI,TYPE,POLY,923,30.4,30.4
XALAN,BU,AP,1-CFA,ALLOCATION,POLY,924,30.3,30.3
FOP,BU,AP,1-CFA,SMUSH_STRING,BOX,999,30.2,30.2
LUSEARCH,TD+BU,AP,CI,TYPE,POLY,926,30.1,30.1
LUSEARCH,TD+BU,AP,CI,SMUSH_STRING,POLY,926,29.9,29.9
LUSEARCH,BU,AP,1-CFA,ALLOCATION,POLY,926,29.8,29.8
HSQLDB,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,911,29.7,29.7
XALAN,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,971,29.4,29.4
ECLIPSE,TD+BU,AP,CI,ALLOCATION,POLY,922,29.3,29.3
ECLIPSE,TD,AP,1-CFA,SMUSH_STRING,POLY,953,29.2,29.2
ECLIPSE,TD+BU,AP,CI,TYPE,POLY,922,29.2,29.2
XALAN,BU,AP,1-TYPE,SMUSH_STRING,POLY,924,29.1,29.1
FOP,BU,AP,1-TYPE,SMUSH_STRING,BOX,999,29,29
LUSEARCH,TD,AP+SO,CI,TYPE,BOX,960,28.9,28.9
HSQLDB,TD+BU,AP,1-CFA,TYPE,BOX,911,28.8,28.8
XALAN,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,971,28.8,28.8
XALAN,BU,AP,1-TYPE,TYPE,POLY,924,28.7,28.7
LUSEARCH,TD,SO,1-CFA,TYPE,BOX,371,28.5,28.5
XALAN,TD,SO,1-CFA,SMUSH_STRING,BOX,963,28.4,28.4
ECLIPSE,TD,AP,1-CFA,ALLOCATION,POLY,953,28.3,28.3
FOP,BU,AP,1-CFA,TYPE,BOX,999,28.2,28.2
ECLIPSE,TD,AP,CI,ALLOCATION,POLY,952,28.1,28.1
HSQLDB,TD+BU,AP,CI,TYPE,BOX,911,28.1,28.1
XALAN,TD+BU,SO,1-CFA,TYPE,BOX,5,28.1,28.1
LUSEARCH,TD+BU,AP+SO,CI,TYPE,BOX,917,28,28
ECLIPSE,TD,AP,1-TYPE,SMUSH_STRING,POLY,953,28,28
ECLIPSE,TD,AP,CI,SMUSH_STRING,POLY,952,27.5,27.5
ECLIPSE,TD,AP,1-CFA,TYPE,POLY,953,27.5,27.5
ECLIPSE,TD+BU,SO,1-CFA,TYPE,BOX,5,27.5,27.5
XALAN,TD+BU,AP+SO,CI,TYPE,BOX,916,27.5,27.5
HSQLDB,TD+BU,AP,1-CFA,ALLOCATION,BOX,911,27.4,27.4
FOP,TD+BU,AP,CI,ALLOCATION,BOX,999,27.3,27.3
FOP,TD+BU,AP,CI,SMUSH_STRING,BOX,999,27.3,27.3
ECLIPSE,BU,AP,CI,SMUSH_STRING,POLY,922,27.2,27.2
LUSEARCH,BU,AP,CI,ALLOCATION,POLY,925,27.1,27.1
LUSEARCH,BU,AP,CI,SMUSH_STRING,POLY,925,27.1,27.1
XALAN,BU,AP,CI,ALLOCATION,POLY,923,26.9,26.9
LUSEARCH,BU,AP,CI,TYPE,POLY,925,26.7,26.7
XALAN,BU,AP,CI,SMUSH_STRING,POLY,923,26.7,26.7
LUSEARCH,TD+BU,SO,CI,TYPE,BOX,21,26.6,26.6
ECLIPSE,TD,AP,1-TYPE,TYPE,POLY,953,26.5,26.5
FOP,TD+BU,AP,CI,TYPE,BOX,999,26.5,26.5
ECLIPSE,BU,AP,CI,ALLOCATION,POLY,922,26.4,26.4
HSQLDB,BU,AP,1-CFA,ALLOCATION,BOX,911,26.3,26.3
XALAN,TD,AP+SO,CI,SMUSH_STRING,BOX,970,26.3,26.3
LUSEARCH,TD,SO,CI,TYPE,BOX,369,26.2,26.2
ECLIPSE,BU,AP,CI,TYPE,POLY,922,26.2,26.2
ECLIPSE,TD,AP,CI,TYPE,POLY,952,26.1,26.1
XALAN,BU,AP,CI,TYPE,POLY,923,25.8,25.8
HSQLDB,BU,AP,1-CFA,SMUSH_STRING,BOX,911,25.7,25.7
HSQLDB,BU,AP,1-CFA,TYPE,BOX,911,25.6,25.6
HSQLDB,TD+BU,AP,CI,ALLOCATION,BOX,911,25.5,25.5
HSQLDB,TD+BU,AP,CI,SMUSH_STRING,BOX,911,25.5,25.5
XALAN,TD,SO,1-TYPE,SMUSH_STRING,BOX,966,25.2,25.2
ECLIPSE,TD+BU,AP+SO,CI,TYPE,BOX,900,24.9,24.9
XALAN,TD,SO,CI,SMUSH_STRING,BOX,965,24.2,24.2
FOP,BU,AP,CI,SMUSH_STRING,BOX,998,24.1,24.1
XALAN,TD,AP+SO,1-CFA,TYPE,BOX,968,24.1,24.1
XALAN,TD+BU,SO,1-TYPE,TYPE,BOX,5,23.7,23.7
ECLIPSE,TD+BU,SO,CI,TYPE,BOX,4,23,23
FOP,BU,AP,CI,ALLOCATION,BOX,998,22.9,22.9
XALAN,TD,AP+SO,CI,TYPE,BOX,967,22.8,22.8
LUSEARCH,TD,AP,1-CFA,SMUSH_STRING,BOX,947,22.5,22.5
FOP,BU,AP,CI,TYPE,BOX,998,22.5,22.5
XALAN,TD+BU,SO,CI,TYPE,BOX,4,22.5,22.5
LUSEARCH,TD,AP,1-CFA,ALLOCATION,BOX,947,22.3,22.3
HSQLDB,BU,AP,CI,ALLOCATION,BOX,911,22.2,22.2
LUSEARCH,TD+BU,AP,1-TYPE,TYPE,BOX,914,22.1,22.1
ECLIPSE,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,968,22.1,22.1
LUSEARCH,TD,AP,1-TYPE,SMUSH_STRING,BOX,947,22,22
LUSEARCH,TD,AP,1-CFA,TYPE,BOX,947,22,22
XALAN,TD,AP,1-TYPE,ALLOCATION,BOX,934,22,22
LUSEARCH,TD,AP,1-TYPE,TYPE,BOX,947,21.8,21.8
XALAN,TD,SO,1-CFA,TYPE,BOX,377,21.7,21.7
XALAN,TD,AP+SO,1-TYPE,TYPE,BOX,968,21.7,21.7
XALAN,TD,AP,1-CFA,ALLOCATION,BOX,934,21.3,21.3
ECLIPSE,TD,SO,1-TYPE,SMUSH_STRING,BOX,963,21.2,21.2
LUSEARCH,TD,AP,CI,ALLOCATION,BOX,946,21,21
XALAN,TD,SO,1-TYPE,TYPE,BOX,377,21,21
ECLIPSE,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,967,20.9,20.9
LUSEARCH,BU,AP,1-TYPE,ALLOCATION,BOX,913,20.6,20.6
HSQLDB,BU,AP,CI,SMUSH_STRING,BOX,911,20.6,20.6
HSQLDB,BU,AP,CI,TYPE,BOX,911,20.5,20.5
LUSEARCH,TD,AP,CI,SMUSH_STRING,BOX,946,20.3,20.3
XALAN,TD,AP,CI,ALLOCATION,BOX,933,20.3,20.3
ECLIPSE,TD,SO,1-CFA,SMUSH_STRING,BOX,962,20.2,20.2
XALAN,TD,AP,1-CFA,SMUSH_STRING,BOX,934,20.1,20.1
XALAN,TD,SO,CI,TYPE,BOX,376,19.9,19.9
LUSEARCH,TD,AP,CI,TYPE,BOX,946,19.7,19.7
LUSEARCH,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,914,19.4,19.4
LUSEARCH,TD+BU,AP,1-TYPE,ALLOCATION,BOX,914,19.3,19.3
LUSEARCH,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,914,19.2,19.2
ECLIPSE,BU,AP,1-TYPE,TYPE,BOX,897,19.1,19.1
LUSEARCH,BU,AP,1-TYPE,TYPE,BOX,913,19,19
LUSEARCH,TD+BU,AP,1-CFA,ALLOCATION,BOX,914,18.9,18.9
XALAN,TD,AP,1-CFA,TYPE,BOX,934,18.7,18.7
XALAN,TD,AP,CI,SMUSH_STRING,BOX,933,18.3,18.3
XALAN,TD,AP,1-TYPE,TYPE,BOX,934,18.3,18.3
LUSEARCH,TD+BU,AP,1-CFA,TYPE,BOX,914,18.2,18.2
XALAN,TD,AP,1-TYPE,SMUSH_STRING,BOX,934,18.2,18.2
ECLIPSE,TD+BU,AP,1-TYPE,TYPE,BOX,897,18,18
ECLIPSE,TD,AP+SO,CI,SMUSH_STRING,BOX,967,17.9,17.9
XALAN,TD,AP,CI,TYPE,BOX,933,17.9,17.9
XALAN,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,913,17.9,17.9
ECLIPSE,BU,AP,1-CFA,SMUSH_STRING,BOX,897,17.8,17.8
ECLIPSE,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,897,17.7,17.7
XALAN,TD+BU,AP,1-CFA,TYPE,BOX,913,17.7,17.7
ECLIPSE,TD+BU,AP,1-TYPE,ALLOCATION,BOX,897,17.6,17.6
ECLIPSE,TD+BU,AP,1-CFA,ALLOCATION,BOX,897,17.5,17.5
XALAN,TD+BU,AP,1-CFA,ALLOCATION,BOX,913,17.5,17.5
ECLIPSE,TD,SO,CI,SMUSH_STRING,BOX,962,17.4,17.4
LUSEARCH,BU,AP,1-TYPE,SMUSH_STRING,BOX,913,17.3,17.3
ECLIPSE,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,897,17.3,17.3
LUSEARCH,BU,AP,1-CFA,SMUSH_STRING,BOX,913,17,17
LUSEARCH,BU,AP,1-CFA,ALLOCATION,BOX,913,16.9,16.9
ECLIPSE,BU,AP,1-TYPE,SMUSH_STRING,BOX,897,16.8,16.8
XALAN,TD+BU,AP,1-TYPE,ALLOCATION,BOX,913,16.8,16.8
XALAN,BU,AP,1-CFA,SMUSH_STRING,BOX,913,16.6,16.6
LUSEARCH,BU,AP,1-CFA,TYPE,BOX,913,16.5,16.5
ECLIPSE,BU,AP,1-TYPE,ALLOCATION,BOX,897,16.4,16.4
ECLIPSE,TD,AP,1-TYPE,ALLOCATION,BOX,931,16.3,16.3
ECLIPSE,TD+BU,AP,1-CFA,TYPE,BOX,897,16.3,16.3
XALAN,BU,AP,1-TYPE,ALLOCATION,BOX,913,16,16
XALAN,TD+BU,AP,1-TYPE,TYPE,BOX,913,16,16
XALAN,BU,AP,1-CFA,TYPE,BOX,913,15.8,15.8
XALAN,BU,AP,1-TYPE,TYPE,BOX,913,15.7,15.7
XALAN,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,913,15.7,15.7
ECLIPSE,BU,AP,1-CFA,ALLOCATION,BOX,897,15.5,15.5
ECLIPSE,BU,AP,1-CFA,TYPE,BOX,897,15.5,15.5
XALAN,BU,AP,1-CFA,ALLOCATION,BOX,913,15.5,15.5
ECLIPSE,TD,AP+SO,1-CFA,TYPE,BOX,950,15.4,15.4
LUSEARCH,TD+BU,AP,CI,TYPE,BOX,913,15,15
LUSEARCH,TD+BU,AP,CI,SMUSH_STRING,BOX,913,14.9,14.9
ECLIPSE,TD+BU,AP,CI,ALLOCATION,BOX,896,14.7,14.7
LUSEARCH,TD+BU,AP,CI,ALLOCATION,BOX,913,14.6,14.6
XALAN,TD+BU,AP,CI,TYPE,BOX,912,14.6,14.6
ECLIPSE,TD,AP+SO,1-TYPE,TYPE,BOX,950,14.3,14.3
ECLIPSE,TD,SO,1-CFA,TYPE,BOX,375,14.2,14.2
XALAN,TD+BU,AP,CI,SMUSH_STRING,BOX,912,14.1,14.1
ECLIPSE,TD+BU,AP,CI,SMUSH_STRING,BOX,896,13.9,13.9
ECLIPSE,TD,AP,1-CFA,TYPE,BOX,931,13.7,13.7
XALAN,BU,AP,1-TYPE,SMUSH_STRING,BOX,913,13.6,13.6
ECLIPSE,TD,AP+SO,CI,TYPE,BOX,949,13.5,13.5
ECLIPSE,BU,AP,CI,ALLOCATION,BOX,896,13.3,13.3
XALAN,BU,AP,CI,TYPE,BOX,912,13.3,13.3
XALAN,TD+BU,AP,CI,ALLOCATION,BOX,912,13.3,13.3
LUSEARCH,BU,AP,CI,SMUSH_STRING,BOX,912,13.1,13.1
LUSEARCH,BU,AP,CI,TYPE,BOX,912,12.9,12.9
ECLIPSE,TD+BU,AP,CI,TYPE,BOX,896,12.7,12.7
XALAN,BU,AP,CI,ALLOCATION,BOX,912,12.7,12.7
XALAN,BU,AP,CI,SMUSH_STRING,BOX,912,12.7,12.7
LUSEARCH,BU,AP,CI,ALLOCATION,BOX,912,12.6,12.6
ECLIPSE,TD,SO,1-TYPE,TYPE,BOX,375,12.6,12.6
ECLIPSE,BU,AP,CI,TYPE,BOX,896,12.5,12.5
ECLIPSE,TD,SO,CI,TYPE,BOX,374,12.4,12.4
ECLIPSE,BU,AP,CI,SMUSH_STRING,BOX,896,12.1,12.1
ECLIPSE,TD,AP,1-CFA,ALLOCATION,BOX,931,11.9,11.9
ECLIPSE,TD,AP,1-TYPE,SMUSH_STRING,BOX,931,11.5,11.5
ECLIPSE,TD,AP,1-CFA,SMUSH_STRING,BOX,931,11.4,11.4
ECLIPSE,TD,AP,CI,ALLOCATION,BOX,930,11.3,11.3
ECLIPSE,TD,AP,1-TYPE,TYPE,BOX,931,10.8,10.8
ECLIPSE,TD,AP,CI,TYPE,BOX,930,10.5,10.5
ECLIPSE,TD,AP,CI,SMUSH_STRING,BOX,930,10.3,10.3
LUSEARCH,TD,SO,1-CFA,ALLOCATION,POLY,,,3600
LUSEARCH,TD,SO,1-TYPE,ALLOCATION,POLY,,,3600
LUSEARCH,TD,SO,1-CFA,SMUSH_STRING,POLY,,,3600
LUSEARCH,TD,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
LUSEARCH,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
LUSEARCH,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
LUSEARCH,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
LUSEARCH,TD,AP+SO,1-CFA,TYPE,POLY,,,3600
LUSEARCH,TD,AP+SO,1-TYPE,TYPE,POLY,,,3600
LUSEARCH,BU,SO,1-CFA,ALLOCATION,POLY,,,3600
LUSEARCH,BU,SO,1-TYPE,ALLOCATION,POLY,,,3600
LUSEARCH,BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
LUSEARCH,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
LUSEARCH,TD+BU,SO,1-TYPE,ALLOCATION,POLY,,,3600
LUSEARCH,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
ANTLR,TD,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
ANTLR,TD,SO,CI,ALLOCATION,BOX,,,3600
ANTLR,TD,SO,1-CFA,ALLOCATION,BOX,,,3600
ANTLR,TD,SO,1-TYPE,ALLOCATION,BOX,,,3600
ANTLR,TD,SO,CI,SMUSH_STRING,BOX,,,3600
ANTLR,TD,SO,1-CFA,SMUSH_STRING,BOX,,,3600
ANTLR,TD,SO,1-TYPE,SMUSH_STRING,BOX,,,3600
ANTLR,TD,SO,CI,ALLOCATION,POLY,,,3600
ANTLR,TD,SO,1-CFA,ALLOCATION,POLY,,,3600
ANTLR,TD,SO,1-TYPE,ALLOCATION,POLY,,,3600
ANTLR,TD,SO,CI,SMUSH_STRING,POLY,,,3600
ANTLR,TD,SO,1-CFA,SMUSH_STRING,POLY,,,3600
ANTLR,TD,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
ANTLR,TD,SO,CI,TYPE,POLY,,,3600
ANTLR,TD,SO,1-CFA,TYPE,POLY,,,3600
ANTLR,TD,SO,1-TYPE,TYPE,POLY,,,3600
ANTLR,TD,AP+SO,CI,ALLOCATION,BOX,,,3600
ANTLR,TD,AP+SO,1-TYPE,ALLOCATION,BOX,,,3600
ANTLR,TD,AP+SO,CI,SMUSH_STRING,BOX,,,3600
ANTLR,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,,,3600
ANTLR,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,,,3600
ANTLR,TD,AP+SO,CI,ALLOCATION,POLY,,,3600
ANTLR,TD,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
ANTLR,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
ANTLR,TD,AP+SO,CI,SMUSH_STRING,POLY,,,3600
ANTLR,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
ANTLR,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
ANTLR,TD,AP+SO,CI,TYPE,POLY,,,3600
ANTLR,TD,AP+SO,1-CFA,TYPE,POLY,,,3600
ANTLR,TD,AP+SO,1-TYPE,TYPE,POLY,,,3600
ANTLR,BU,SO,CI,ALLOCATION,BOX,,,3600
ANTLR,BU,SO,1-CFA,ALLOCATION,BOX,,,3600
ANTLR,BU,SO,1-TYPE,ALLOCATION,BOX,,,3600
ANTLR,BU,SO,CI,SMUSH_STRING,BOX,,,3600
ANTLR,BU,SO,1-CFA,SMUSH_STRING,BOX,,,3600
ANTLR,BU,SO,1-TYPE,SMUSH_STRING,BOX,,,3600
ANTLR,BU,SO,CI,ALLOCATION,POLY,,,3600
ANTLR,BU,SO,1-CFA,ALLOCATION,POLY,,,3600
ANTLR,BU,SO,1-TYPE,ALLOCATION,POLY,,,3600
ANTLR,BU,SO,CI,SMUSH_STRING,POLY,,,3600
ANTLR,BU,SO,1-CFA,SMUSH_STRING,POLY,,,3600
ANTLR,BU,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
ANTLR,BU,AP+SO,CI,ALLOCATION,BOX,,,3600
ANTLR,BU,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
ANTLR,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,,3600
ANTLR,BU,AP+SO,CI,SMUSH_STRING,BOX,,,3600
ANTLR,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,,3600
ANTLR,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,,3600
ANTLR,BU,AP+SO,CI,ALLOCATION,POLY,,,3600
ANTLR,BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
ANTLR,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
ANTLR,BU,AP+SO,CI,SMUSH_STRING,POLY,,,3600
ANTLR,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
ANTLR,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
ANTLR,TD+BU,SO,CI,ALLOCATION,BOX,,,3600
ANTLR,TD+BU,SO,1-CFA,ALLOCATION,BOX,,,3600
ANTLR,TD+BU,SO,1-TYPE,ALLOCATION,BOX,,,3600
ANTLR,TD+BU,SO,CI,SMUSH_STRING,BOX,,,3600
ANTLR,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,,,3600
ANTLR,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,,,3600
ANTLR,TD+BU,SO,CI,ALLOCATION,POLY,,,3600
ANTLR,TD+BU,SO,1-CFA,ALLOCATION,POLY,,,3600
ANTLR,TD+BU,SO,1-TYPE,ALLOCATION,POLY,,,3600
ANTLR,TD+BU,SO,CI,SMUSH_STRING,POLY,,,3600
ANTLR,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,,,3600
ANTLR,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
ANTLR,TD+BU,SO,CI,TYPE,POLY,,,3600
ANTLR,TD+BU,SO,1-CFA,TYPE,POLY,,,3600
ANTLR,TD+BU,SO,1-TYPE,TYPE,POLY,,,3600
ANTLR,TD+BU,AP+SO,CI,ALLOCATION,BOX,,,3600
ANTLR,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
ANTLR,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,,,3600
ANTLR,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,,,3600
ANTLR,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,,3600
ANTLR,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,,3600
ANTLR,TD+BU,AP+SO,CI,ALLOCATION,POLY,,,3600
ANTLR,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
ANTLR,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
ANTLR,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,,,3600
ANTLR,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
ANTLR,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
ANTLR,TD+BU,AP+SO,CI,TYPE,POLY,,,3600
ANTLR,TD+BU,AP+SO,1-CFA,TYPE,POLY,,,3600
ANTLR,TD+BU,AP+SO,1-TYPE,TYPE,POLY,,,3600
ECLIPSE,BU,SO,1-CFA,ALLOCATION,POLY,,,3600
ECLIPSE,BU,SO,1-TYPE,ALLOCATION,POLY,,,3600
ECLIPSE,BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
ECLIPSE,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
ECLIPSE,TD+BU,SO,1-CFA,ALLOCATION,POLY,,,3600
ECLIPSE,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
FOP,TD,SO,CI,ALLOCATION,POLY,,,3600
FOP,TD,SO,1-CFA,ALLOCATION,POLY,,,3600
FOP,TD,SO,1-TYPE,ALLOCATION,POLY,,,3600
FOP,TD,SO,CI,SMUSH_STRING,POLY,,,3600
FOP,TD,SO,1-CFA,SMUSH_STRING,POLY,,,3600
FOP,TD,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
FOP,TD,SO,CI,TYPE,POLY,,,3600
FOP,TD,SO,1-CFA,TYPE,POLY,,,3600
FOP,TD,SO,1-TYPE,TYPE,POLY,,,3600
FOP,TD,AP+SO,CI,ALLOCATION,POLY,,,3600
FOP,TD,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
FOP,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
FOP,TD,AP+SO,CI,SMUSH_STRING,POLY,,,3600
FOP,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
FOP,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
FOP,TD,AP+SO,CI,TYPE,POLY,,,3600
FOP,TD,AP+SO,1-CFA,TYPE,POLY,,,3600
FOP,TD,AP+SO,1-TYPE,TYPE,POLY,,,3600
FOP,BU,SO,1-CFA,ALLOCATION,BOX,,,3600
FOP,BU,SO,1-TYPE,ALLOCATION,BOX,,,3600
FOP,BU,SO,CI,ALLOCATION,POLY,,,3600
FOP,BU,SO,1-CFA,ALLOCATION,POLY,,,3600
FOP,BU,SO,1-TYPE,ALLOCATION,POLY,,,3600
FOP,BU,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
FOP,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,,3600
FOP,BU,AP+SO,CI,ALLOCATION,POLY,,,3600
FOP,BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
FOP,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
FOP,TD+BU,SO,1-CFA,ALLOCATION,BOX,,,3600
FOP,TD+BU,SO,1-TYPE,ALLOCATION,BOX,,,3600
FOP,TD+BU,SO,CI,ALLOCATION,POLY,,,3600
FOP,TD+BU,SO,1-CFA,ALLOCATION,POLY,,,3600
FOP,TD+BU,SO,1-TYPE,ALLOCATION,POLY,,,3600
FOP,TD+BU,SO,CI,SMUSH_STRING,POLY,,,3600
FOP,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,,,3600
FOP,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
FOP,TD+BU,SO,CI,TYPE,POLY,,,3600
FOP,TD+BU,SO,1-CFA,TYPE,POLY,,,3600
FOP,TD+BU,SO,1-TYPE,TYPE,POLY,,,3600
FOP,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
FOP,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,,,3600
FOP,TD+BU,AP+SO,CI,ALLOCATION,POLY,,,3600
FOP,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
FOP,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
FOP,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,,,3600
FOP,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
FOP,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
FOP,TD+BU,AP+SO,CI,TYPE,POLY,,,3600
FOP,TD+BU,AP+SO,1-CFA,TYPE,POLY,,,3600
FOP,TD+BU,AP+SO,1-TYPE,TYPE,POLY,,,3600
HSQLDB,TD,SO,CI,ALLOCATION,POLY,,,3600
HSQLDB,TD,SO,1-CFA,ALLOCATION,POLY,,,3600
HSQLDB,TD,SO,1-TYPE,ALLOCATION,POLY,,,3600
HSQLDB,TD,SO,CI,SMUSH_STRING,POLY,,,3600
HSQLDB,TD,SO,1-CFA,SMUSH_STRING,POLY,,,3600
HSQLDB,TD,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
HSQLDB,TD,SO,CI,TYPE,POLY,,,3600
HSQLDB,TD,SO,1-CFA,TYPE,POLY,,,3600
HSQLDB,TD,SO,1-TYPE,TYPE,POLY,,,3600
HSQLDB,TD,AP+SO,CI,ALLOCATION,POLY,,,3600
HSQLDB,TD,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
HSQLDB,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
HSQLDB,TD,AP+SO,CI,SMUSH_STRING,POLY,,,3600
HSQLDB,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
HSQLDB,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
HSQLDB,TD,AP+SO,CI,TYPE,POLY,,,3600
HSQLDB,TD,AP+SO,1-CFA,TYPE,POLY,,,3600
HSQLDB,TD,AP+SO,1-TYPE,TYPE,POLY,,,3600
HSQLDB,BU,SO,1-CFA,ALLOCATION,BOX,,,3600
HSQLDB,BU,SO,1-TYPE,ALLOCATION,BOX,,,3600
HSQLDB,BU,SO,1-CFA,ALLOCATION,POLY,,,3600
HSQLDB,BU,SO,1-TYPE,ALLOCATION,POLY,,,3600
HSQLDB,BU,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
HSQLDB,BU,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
HSQLDB,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,,3600
HSQLDB,BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
HSQLDB,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
HSQLDB,BU,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
HSQLDB,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,,3600
HSQLDB,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,,3600
HSQLDB,BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
HSQLDB,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
HSQLDB,TD+BU,SO,1-CFA,ALLOCATION,BOX,,,3600
HSQLDB,TD+BU,SO,CI,ALLOCATION,POLY,,,3600
HSQLDB,TD+BU,SO,1-CFA,ALLOCATION,POLY,,,3600
HSQLDB,TD+BU,SO,1-TYPE,ALLOCATION,POLY,,,3600
HSQLDB,TD+BU,SO,CI,SMUSH_STRING,POLY,,,3600
HSQLDB,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,,,3600
HSQLDB,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
HSQLDB,TD+BU,SO,CI,TYPE,POLY,,,3600
HSQLDB,TD+BU,SO,1-CFA,TYPE,POLY,,,3600
HSQLDB,TD+BU,SO,1-TYPE,TYPE,POLY,,,3600
HSQLDB,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
HSQLDB,TD+BU,AP+SO,CI,ALLOCATION,POLY,,,3600
HSQLDB,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
HSQLDB,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
HSQLDB,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,,,3600
HSQLDB,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
HSQLDB,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
HSQLDB,TD+BU,AP+SO,CI,TYPE,POLY,,,3600
HSQLDB,TD+BU,AP+SO,1-CFA,TYPE,POLY,,,3600
HSQLDB,TD+BU,AP+SO,1-TYPE,TYPE,POLY,,,3600
LUINDEX,TD,SO,CI,ALLOCATION,BOX,,,3600
LUINDEX,TD,SO,1-CFA,ALLOCATION,BOX,,,3600
LUINDEX,TD,SO,CI,ALLOCATION,POLY,,,3600
LUINDEX,TD,SO,1-CFA,ALLOCATION,POLY,,,3600
LUINDEX,TD,SO,1-TYPE,ALLOCATION,POLY,,,3600
LUINDEX,TD,SO,CI,SMUSH_STRING,POLY,,,3600
LUINDEX,TD,SO,1-CFA,SMUSH_STRING,POLY,,,3600
LUINDEX,TD,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
LUINDEX,TD,SO,CI,TYPE,POLY,,,3600
LUINDEX,TD,SO,1-CFA,TYPE,POLY,,,3600
LUINDEX,TD,SO,1-TYPE,TYPE,POLY,,,3600
LUINDEX,TD,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
LUINDEX,TD,AP+SO,CI,ALLOCATION,POLY,,,3600
LUINDEX,TD,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
LUINDEX,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
LUINDEX,TD,AP+SO,CI,SMUSH_STRING,POLY,,,3600
LUINDEX,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
LUINDEX,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
LUINDEX,TD,AP+SO,CI,TYPE,POLY,,,3600
LUINDEX,TD,AP+SO,1-CFA,TYPE,POLY,,,3600
LUINDEX,TD,AP+SO,1-TYPE,TYPE,POLY,,,3600
LUINDEX,BU,SO,CI,ALLOCATION,BOX,,,3600
LUINDEX,BU,SO,1-CFA,ALLOCATION,BOX,,,3600
LUINDEX,BU,SO,1-TYPE,ALLOCATION,BOX,,,3600
LUINDEX,BU,SO,1-CFA,SMUSH_STRING,BOX,,,3600
LUINDEX,BU,SO,CI,ALLOCATION,POLY,,,3600
LUINDEX,BU,SO,1-CFA,ALLOCATION,POLY,,,3600
LUINDEX,BU,SO,1-TYPE,ALLOCATION,POLY,,,3600
LUINDEX,BU,SO,CI,SMUSH_STRING,POLY,,,3600
LUINDEX,BU,SO,1-CFA,SMUSH_STRING,POLY,,,3600
LUINDEX,BU,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
LUINDEX,BU,AP+SO,CI,ALLOCATION,BOX,,,3600
LUINDEX,BU,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
LUINDEX,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,,3600
LUINDEX,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,,3600
LUINDEX,BU,AP+SO,CI,ALLOCATION,POLY,,,3600
LUINDEX,BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
LUINDEX,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
LUINDEX,BU,AP+SO,CI,SMUSH_STRING,POLY,,,3600
LUINDEX,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
LUINDEX,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
LUINDEX,TD+BU,SO,CI,ALLOCATION,BOX,,,3600
LUINDEX,TD+BU,SO,1-CFA,ALLOCATION,BOX,,,3600
LUINDEX,TD+BU,SO,1-TYPE,ALLOCATION,BOX,,,3600
LUINDEX,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,,,3600
LUINDEX,TD+BU,SO,CI,ALLOCATION,POLY,,,3600
LUINDEX,TD+BU,SO,1-CFA,ALLOCATION,POLY,,,3600
LUINDEX,TD+BU,SO,1-TYPE,ALLOCATION,POLY,,,3600
LUINDEX,TD+BU,SO,CI,SMUSH_STRING,POLY,,,3600
LUINDEX,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,,,3600
LUINDEX,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
LUINDEX,TD+BU,SO,CI,TYPE,POLY,,,3600
LUINDEX,TD+BU,SO,1-CFA,TYPE,POLY,,,3600
LUINDEX,TD+BU,SO,1-TYPE,TYPE,POLY,,,3600
LUINDEX,TD+BU,AP+SO,CI,ALLOCATION,BOX,,,3600
LUINDEX,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
LUINDEX,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,,,3600
LUINDEX,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,,3600
LUINDEX,TD+BU,AP+SO,CI,ALLOCATION,POLY,,,3600
LUINDEX,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
LUINDEX,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
LUINDEX,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,,,3600
LUINDEX,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
LUINDEX,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
LUINDEX,TD+BU,AP+SO,CI,TYPE,POLY,,,3600
LUINDEX,TD+BU,AP+SO,1-CFA,TYPE,POLY,,,3600
LUINDEX,TD+BU,AP+SO,1-TYPE,TYPE,POLY,,,3600
PMD,TD,AP,1-CFA,ALLOCATION,BOX,,,3600
PMD,TD,AP,1-CFA,SMUSH_STRING,BOX,,,3600
PMD,TD,AP,1-CFA,ALLOCATION,POLY,,,3600
PMD,TD,AP,1-CFA,SMUSH_STRING,POLY,,,3600
PMD,TD,SO,CI,ALLOCATION,BOX,,,3600
PMD,TD,SO,1-CFA,ALLOCATION,BOX,,,3600
PMD,TD,SO,1-TYPE,ALLOCATION,BOX,,,3600
PMD,TD,SO,CI,SMUSH_STRING,BOX,,,3600
PMD,TD,SO,1-CFA,SMUSH_STRING,BOX,,,3600
PMD,TD,SO,1-TYPE,SMUSH_STRING,BOX,,,3600
PMD,TD,SO,1-CFA,TYPE,BOX,,,3600
PMD,TD,SO,1-TYPE,TYPE,BOX,,,3600
PMD,TD,SO,CI,ALLOCATION,POLY,,,3600
PMD,TD,SO,1-CFA,ALLOCATION,POLY,,,3600
PMD,TD,SO,1-TYPE,ALLOCATION,POLY,,,3600
PMD,TD,SO,CI,SMUSH_STRING,POLY,,,3600
PMD,TD,SO,1-CFA,SMUSH_STRING,POLY,,,3600
PMD,TD,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
PMD,TD,SO,CI,TYPE,POLY,,,3600
PMD,TD,SO,1-CFA,TYPE,POLY,,,3600
PMD,TD,SO,1-TYPE,TYPE,POLY,,,3600
PMD,TD,AP+SO,CI,ALLOCATION,BOX,,,3600
PMD,TD,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
PMD,TD,AP+SO,1-TYPE,ALLOCATION,BOX,,,3600
PMD,TD,AP+SO,CI,SMUSH_STRING,BOX,,,3600
PMD,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,,,3600
PMD,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,,,3600
PMD,TD,AP+SO,1-CFA,TYPE,BOX,,,3600
PMD,TD,AP+SO,1-TYPE,TYPE,BOX,,,3600
PMD,TD,AP+SO,CI,ALLOCATION,POLY,,,3600
PMD,TD,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
PMD,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
PMD,TD,AP+SO,CI,SMUSH_STRING,POLY,,,3600
PMD,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
PMD,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
PMD,TD,AP+SO,CI,TYPE,POLY,,,3600
PMD,TD,AP+SO,1-CFA,TYPE,POLY,,,3600
PMD,TD,AP+SO,1-TYPE,TYPE,POLY,,,3600
PMD,BU,SO,CI,ALLOCATION,BOX,,,3600
PMD,BU,SO,1-CFA,ALLOCATION,BOX,,,3600
PMD,BU,SO,1-TYPE,ALLOCATION,BOX,,,3600
PMD,BU,SO,CI,SMUSH_STRING,BOX,,,3600
PMD,BU,SO,1-CFA,SMUSH_STRING,BOX,,,3600
PMD,BU,SO,1-TYPE,SMUSH_STRING,BOX,,,3600
PMD,BU,SO,CI,TYPE,BOX,,,3600
PMD,BU,SO,1-CFA,TYPE,BOX,,,3600
PMD,BU,SO,1-TYPE,TYPE,BOX,,,3600
PMD,BU,SO,CI,ALLOCATION,POLY,,,3600
PMD,BU,SO,1-CFA,ALLOCATION,POLY,,,3600
PMD,BU,SO,1-TYPE,ALLOCATION,POLY,,,3600
PMD,BU,SO,CI,SMUSH_STRING,POLY,,,3600
PMD,BU,SO,1-CFA,SMUSH_STRING,POLY,,,3600
PMD,BU,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
PMD,BU,SO,CI,TYPE,POLY,,,3600
PMD,BU,SO,1-CFA,TYPE,POLY,,,3600
PMD,BU,SO,1-TYPE,TYPE,POLY,,,3600
PMD,BU,AP+SO,CI,ALLOCATION,BOX,,,3600
PMD,BU,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
PMD,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,,3600
PMD,BU,AP+SO,CI,SMUSH_STRING,BOX,,,3600
PMD,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,,3600
PMD,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,,3600
PMD,BU,AP+SO,CI,TYPE,BOX,,,3600
PMD,BU,AP+SO,1-CFA,TYPE,BOX,,,3600
PMD,BU,AP+SO,1-TYPE,TYPE,BOX,,,3600
PMD,BU,AP+SO,CI,ALLOCATION,POLY,,,3600
PMD,BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
PMD,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
PMD,BU,AP+SO,CI,SMUSH_STRING,POLY,,,3600
PMD,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
PMD,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
PMD,BU,AP+SO,CI,TYPE,POLY,,,3600
PMD,BU,AP+SO,1-CFA,TYPE,POLY,,,3600
PMD,BU,AP+SO,1-TYPE,TYPE,POLY,,,3600
PMD,TD+BU,AP,1-CFA,ALLOCATION,BOX,,,3600
PMD,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,,,3600
PMD,TD+BU,AP,1-CFA,ALLOCATION,POLY,,,3600
PMD,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,,,3600
PMD,TD+BU,SO,CI,ALLOCATION,BOX,,,3600
PMD,TD+BU,SO,1-CFA,ALLOCATION,BOX,,,3600
PMD,TD+BU,SO,1-TYPE,ALLOCATION,BOX,,,3600
PMD,TD+BU,SO,CI,SMUSH_STRING,BOX,,,3600
PMD,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,,,3600
PMD,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,,,3600
PMD,TD+BU,SO,1-CFA,TYPE,BOX,,,3600
PMD,TD+BU,SO,1-TYPE,TYPE,BOX,,,3600
PMD,TD+BU,SO,CI,ALLOCATION,POLY,,,3600
PMD,TD+BU,SO,1-CFA,ALLOCATION,POLY,,,3600
PMD,TD+BU,SO,1-TYPE,ALLOCATION,POLY,,,3600
PMD,TD+BU,SO,CI,SMUSH_STRING,POLY,,,3600
PMD,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,,,3600
PMD,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,,,3600
PMD,TD+BU,SO,CI,TYPE,POLY,,,3600
PMD,TD+BU,SO,1-CFA,TYPE,POLY,,,3600
PMD,TD+BU,SO,1-TYPE,TYPE,POLY,,,3600
PMD,TD+BU,AP+SO,CI,ALLOCATION,BOX,,,3600
PMD,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,,,3600
PMD,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,,,3600
PMD,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,,,3600
PMD,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,,3600
PMD,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,,3600
PMD,TD+BU,AP+SO,1-CFA,TYPE,BOX,,,3600
PMD,TD+BU,AP+SO,1-TYPE,TYPE,BOX,,,3600
PMD,TD+BU,AP+SO,CI,ALLOCATION,POLY,,,3600
PMD,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,,,3600
PMD,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,,,3600
PMD,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,,,3600
PMD,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,,3600
PMD,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,,3600
PMD,TD+BU,AP+SO,CI,TYPE,POLY,,,3600
PMD,TD+BU,AP+SO,1-CFA,TYPE,POLY,,,3600
PMD,TD+BU,AP+SO,1-TYPE,TYPE,POLY,,,3600

==> data/summarized/antlr.csv <==
P,X1,X2,X3,X4,X5,ARRAY,TIME(S)
ANTLR,BU,AP,1-CFA,ALLOCATION,BOX,1177,107.1
ANTLR,BU,AP,1-CFA,ALLOCATION,POLY,1214,174.9
ANTLR,BU,AP,1-CFA,SMUSH_STRING,BOX,1177,110.8
ANTLR,BU,AP,1-CFA,SMUSH_STRING,POLY,1214,176.7
ANTLR,BU,AP,1-CFA,TYPE,BOX,1177,62.0
ANTLR,BU,AP,1-CFA,TYPE,POLY,1214,105.5
ANTLR,BU,AP,1-TYPE,ALLOCATION,BOX,1177,65.6
ANTLR,BU,AP,1-TYPE,ALLOCATION,POLY,1214,129.7
ANTLR,BU,AP,1-TYPE,SMUSH_STRING,BOX,1177,62.1
ANTLR,BU,AP,1-TYPE,SMUSH_STRING,POLY,1214,123.4
ANTLR,BU,AP,1-TYPE,TYPE,BOX,1177,44.2
ANTLR,BU,AP,1-TYPE,TYPE,POLY,1214,86.8
ANTLR,BU,AP,CI,ALLOCATION,BOX,1176,55.8
ANTLR,BU,AP,CI,ALLOCATION,POLY,1213,108.1
ANTLR,BU,AP,CI,SMUSH_STRING,BOX,1176,53.2
ANTLR,BU,AP,CI,SMUSH_STRING,POLY,1213,105.4
ANTLR,BU,AP,CI,TYPE,BOX,1176,36.7
ANTLR,BU,AP,CI,TYPE,POLY,1213,68.7
ANTLR,BU,AP+SO,1-CFA,ALLOCATION,BOX,,
ANTLR,BU,AP+SO,1-CFA,ALLOCATION,POLY,,
ANTLR,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,
ANTLR,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,
ANTLR,BU,AP+SO,1-CFA,TYPE,BOX,1177,460.7
ANTLR,BU,AP+SO,1-CFA,TYPE,POLY,1214,764.9
ANTLR,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
ANTLR,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
ANTLR,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
ANTLR,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
ANTLR,BU,AP+SO,1-TYPE,TYPE,BOX,1177,280.6
ANTLR,BU,AP+SO,1-TYPE,TYPE,POLY,1214,588.4
ANTLR,BU,AP+SO,CI,ALLOCATION,BOX,,
ANTLR,BU,AP+SO,CI,ALLOCATION,POLY,,
ANTLR,BU,AP+SO,CI,SMUSH_STRING,BOX,,
ANTLR,BU,AP+SO,CI,SMUSH_STRING,POLY,,
ANTLR,BU,AP+SO,CI,TYPE,BOX,1176,254.6
ANTLR,BU,AP+SO,CI,TYPE,POLY,1213,568.7
ANTLR,BU,SO,1-CFA,ALLOCATION,BOX,,
ANTLR,BU,SO,1-CFA,ALLOCATION,POLY,,
ANTLR,BU,SO,1-CFA,SMUSH_STRING,BOX,,
ANTLR,BU,SO,1-CFA,SMUSH_STRING,POLY,,
ANTLR,BU,SO,1-CFA,TYPE,BOX,1,394.1
ANTLR,BU,SO,1-CFA,TYPE,POLY,4,753.6
ANTLR,BU,SO,1-TYPE,ALLOCATION,BOX,,
ANTLR,BU,SO,1-TYPE,ALLOCATION,POLY,,
ANTLR,BU,SO,1-TYPE,SMUSH_STRING,BOX,,
ANTLR,BU,SO,1-TYPE,SMUSH_STRING,POLY,,
ANTLR,BU,SO,1-TYPE,TYPE,BOX,1,266.4
ANTLR,BU,SO,1-TYPE,TYPE,POLY,4,550.4
ANTLR,BU,SO,CI,ALLOCATION,BOX,,
ANTLR,BU,SO,CI,ALLOCATION,POLY,,
ANTLR,BU,SO,CI,SMUSH_STRING,BOX,,
ANTLR,BU,SO,CI,SMUSH_STRING,POLY,,
ANTLR,BU,SO,CI,TYPE,BOX,0,252.8
ANTLR,BU,SO,CI,TYPE,POLY,3,498.3
ANTLR,TD,AP,1-CFA,ALLOCATION,BOX,1198,2481.3
ANTLR,TD,AP,1-CFA,ALLOCATION,POLY,1232,3129.3
ANTLR,TD,AP,1-CFA,SMUSH_STRING,BOX,1198,1964.2
ANTLR,TD,AP,1-CFA,SMUSH_STRING,POLY,1232,2358.1
ANTLR,TD,AP,1-CFA,TYPE,BOX,1198,89.7
ANTLR,TD,AP,1-CFA,TYPE,POLY,1232,153.0
ANTLR,TD,AP,1-TYPE,ALLOCATION,BOX,1198,239.4
ANTLR,TD,AP,1-TYPE,ALLOCATION,POLY,1232,344.1
ANTLR,TD,AP,1-TYPE,SMUSH_STRING,BOX,1198,88.2
ANTLR,TD,AP,1-TYPE,SMUSH_STRING,POLY,1232,161.8
ANTLR,TD,AP,1-TYPE,TYPE,BOX,1198,69.9
ANTLR,TD,AP,1-TYPE,TYPE,POLY,1232,124.4
ANTLR,TD,AP,CI,ALLOCATION,BOX,1197,155.6
ANTLR,TD,AP,CI,ALLOCATION,POLY,1231,254.0
ANTLR,TD,AP,CI,SMUSH_STRING,BOX,1197,83.1
ANTLR,TD,AP,CI,SMUSH_STRING,POLY,1231,156.3
ANTLR,TD,AP,CI,TYPE,BOX,1197,57.6
ANTLR,TD,AP,CI,TYPE,POLY,1231,109.3
ANTLR,TD,AP+SO,1-CFA,ALLOCATION,BOX,,
ANTLR,TD,AP+SO,1-CFA,ALLOCATION,POLY,,
ANTLR,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,,
ANTLR,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,
ANTLR,TD,AP+SO,1-CFA,TYPE,BOX,1305,1350.4
ANTLR,TD,AP+SO,1-CFA,TYPE,POLY,,
ANTLR,TD,AP+SO,1-TYPE,ALLOCATION,BOX,,
ANTLR,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,
ANTLR,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
ANTLR,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
ANTLR,TD,AP+SO,1-TYPE,TYPE,BOX,1306,1111.4
ANTLR,TD,AP+SO,1-TYPE,TYPE,POLY,,
ANTLR,TD,AP+SO,CI,ALLOCATION,BOX,,
ANTLR,TD,AP+SO,CI,ALLOCATION,POLY,,
ANTLR,TD,AP+SO,CI,SMUSH_STRING,BOX,,
ANTLR,TD,AP+SO,CI,SMUSH_STRING,POLY,,
ANTLR,TD,AP+SO,CI,TYPE,BOX,1305,911.0
ANTLR,TD,AP+SO,CI,TYPE,POLY,,
ANTLR,TD,SO,1-CFA,ALLOCATION,BOX,,
ANTLR,TD,SO,1-CFA,ALLOCATION,POLY,,
ANTLR,TD,SO,1-CFA,SMUSH_STRING,BOX,,
ANTLR,TD,SO,1-CFA,SMUSH_STRING,POLY,,
ANTLR,TD,SO,1-CFA,TYPE,BOX,532,1431.9
ANTLR,TD,SO,1-CFA,TYPE,POLY,,
ANTLR,TD,SO,1-TYPE,ALLOCATION,BOX,,
ANTLR,TD,SO,1-TYPE,ALLOCATION,POLY,,
ANTLR,TD,SO,1-TYPE,SMUSH_STRING,BOX,,
ANTLR,TD,SO,1-TYPE,SMUSH_STRING,POLY,,
ANTLR,TD,SO,1-TYPE,TYPE,BOX,533,1206.8
ANTLR,TD,SO,1-TYPE,TYPE,POLY,,
ANTLR,TD,SO,CI,ALLOCATION,BOX,,
ANTLR,TD,SO,CI,ALLOCATION,POLY,,
ANTLR,TD,SO,CI,SMUSH_STRING,BOX,,
ANTLR,TD,SO,CI,SMUSH_STRING,POLY,,
ANTLR,TD,SO,CI,TYPE,BOX,532,927.7
ANTLR,TD,SO,CI,TYPE,POLY,,
ANTLR,TD+BU,AP,1-CFA,ALLOCATION,BOX,1180,1622.3
ANTLR,TD+BU,AP,1-CFA,ALLOCATION,POLY,1217,1925.9
ANTLR,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,1180,1577.6
ANTLR,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,1217,1981.2
ANTLR,TD+BU,AP,1-CFA,TYPE,BOX,1180,83.6
ANTLR,TD+BU,AP,1-CFA,TYPE,POLY,1217,137.1
ANTLR,TD+BU,AP,1-TYPE,ALLOCATION,BOX,1180,89.5
ANTLR,TD+BU,AP,1-TYPE,ALLOCATION,POLY,1217,160.0
ANTLR,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,1180,87.1
ANTLR,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,1217,165.2
ANTLR,TD+BU,AP,1-TYPE,TYPE,BOX,1180,69.4
ANTLR,TD+BU,AP,1-TYPE,TYPE,POLY,1217,118.6
ANTLR,TD+BU,AP,CI,ALLOCATION,BOX,1179,74.8
ANTLR,TD+BU,AP,CI,ALLOCATION,POLY,1216,139.5
ANTLR,TD+BU,AP,CI,SMUSH_STRING,BOX,1179,73.2
ANTLR,TD+BU,AP,CI,SMUSH_STRING,POLY,1216,134.2
ANTLR,TD+BU,AP,CI,TYPE,BOX,1179,55.9
ANTLR,TD+BU,AP,CI,TYPE,POLY,1216,91.8
ANTLR,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,,
ANTLR,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,,
ANTLR,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,
ANTLR,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,
ANTLR,TD+BU,AP+SO,1-CFA,TYPE,BOX,1184,1644.1
ANTLR,TD+BU,AP+SO,1-CFA,TYPE,POLY,,
ANTLR,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
ANTLR,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
ANTLR,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
ANTLR,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
ANTLR,TD+BU,AP+SO,1-TYPE,TYPE,BOX,1184,1207.3
ANTLR,TD+BU,AP+SO,1-TYPE,TYPE,POLY,,
ANTLR,TD+BU,AP+SO,CI,ALLOCATION,BOX,,
ANTLR,TD+BU,AP+SO,CI,ALLOCATION,POLY,,
ANTLR,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,,
ANTLR,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,,
ANTLR,TD+BU,AP+SO,CI,TYPE,BOX,1183,1098.9
ANTLR,TD+BU,AP+SO,CI,TYPE,POLY,,
ANTLR,TD+BU,SO,1-CFA,ALLOCATION,BOX,,
ANTLR,TD+BU,SO,1-CFA,ALLOCATION,POLY,,
ANTLR,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,,
ANTLR,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,,
ANTLR,TD+BU,SO,1-CFA,TYPE,BOX,237,1156.6
ANTLR,TD+BU,SO,1-CFA,TYPE,POLY,,
ANTLR,TD+BU,SO,1-TYPE,ALLOCATION,BOX,,
ANTLR,TD+BU,SO,1-TYPE,ALLOCATION,POLY,,
ANTLR,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,,
ANTLR,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,,
ANTLR,TD+BU,SO,1-TYPE,TYPE,BOX,237,1011.0
ANTLR,TD+BU,SO,1-TYPE,TYPE,POLY,,
ANTLR,TD+BU,SO,CI,ALLOCATION,BOX,,
ANTLR,TD+BU,SO,CI,ALLOCATION,POLY,,
ANTLR,TD+BU,SO,CI,SMUSH_STRING,BOX,,
ANTLR,TD+BU,SO,CI,SMUSH_STRING,POLY,,
ANTLR,TD+BU,SO,CI,TYPE,BOX,236,868.4
ANTLR,TD+BU,SO,CI,TYPE,POLY,,

==> data/summarized/bloat.csv <==
P,X1,X2,X3,X4,X5,ARRAY,TIME(S)
BLOAT,TD,AP,1-TYPE,SMUSH_STRING,POLY,2795,1029.5
BLOAT,TD,AP,CI,SMUSH_STRING,POLY,2789,872.6
BLOAT,TD,AP,1-TYPE,TYPE,POLY,2787,988.4
BLOAT,TD,AP,1-CFA,TYPE,POLY,2786,1257.8
BLOAT,TD+BU,AP,1-TYPE,ALLOCATION,POLY,2775,1014.7
BLOAT,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,2775,873.8
BLOAT,TD+BU,AP,1-TYPE,TYPE,POLY,2775,874.6
BLOAT,TD+BU,AP,1-CFA,TYPE,POLY,2774,1068.8
BLOAT,TD+BU,AP,CI,ALLOCATION,POLY,2771,737.1
BLOAT,TD+BU,AP,CI,SMUSH_STRING,POLY,2771,664.2
BLOAT,TD,AP,CI,TYPE,POLY,2761,785.7
BLOAT,BU,AP,1-CFA,ALLOCATION,POLY,2758,2917.5
BLOAT,BU,AP,1-CFA,SMUSH_STRING,POLY,2758,2798.1
BLOAT,BU,AP,1-TYPE,ALLOCATION,POLY,2756,761.1
BLOAT,BU,AP,1-TYPE,SMUSH_STRING,POLY,2756,629.8
BLOAT,BU,AP,CI,ALLOCATION,POLY,2752,509.8
BLOAT,BU,AP,CI,SMUSH_STRING,POLY,2752,464.1
BLOAT,BU,AP,1-CFA,TYPE,POLY,2751,899.4
BLOAT,TD+BU,AP,CI,TYPE,POLY,2751,604.1
BLOAT,BU,AP,1-TYPE,TYPE,POLY,2748,639.6
BLOAT,BU,AP,CI,TYPE,POLY,2724,460.2
BLOAT,TD,AP,1-TYPE,SMUSH_STRING,BOX,2600,664.6
BLOAT,TD,AP,CI,SMUSH_STRING,BOX,2594,570.6
BLOAT,TD,AP,1-CFA,TYPE,BOX,2592,882.9
BLOAT,TD,AP,1-TYPE,TYPE,BOX,2592,623.8
BLOAT,TD+BU,AP,1-TYPE,ALLOCATION,BOX,2589,620.7
BLOAT,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,2589,503.0
BLOAT,TD+BU,AP,1-CFA,TYPE,BOX,2589,757.4
BLOAT,TD+BU,AP,1-TYPE,TYPE,BOX,2589,495.1
BLOAT,TD+BU,AP,CI,ALLOCATION,BOX,2585,449.3
BLOAT,TD+BU,AP,CI,SMUSH_STRING,BOX,2585,387.7
BLOAT,BU,AP,1-CFA,ALLOCATION,BOX,2574,2514.8
BLOAT,BU,AP,1-CFA,SMUSH_STRING,BOX,2574,2354.6
BLOAT,BU,AP,1-TYPE,ALLOCATION,BOX,2570,453.5
BLOAT,BU,AP,1-TYPE,SMUSH_STRING,BOX,2570,326.5
BLOAT,BU,AP,1-CFA,TYPE,BOX,2566,599.4
BLOAT,BU,AP,CI,ALLOCATION,BOX,2566,292.1
BLOAT,BU,AP,CI,SMUSH_STRING,BOX,2566,259.5
BLOAT,TD,AP,CI,TYPE,BOX,2566,513.8
BLOAT,TD+BU,AP,CI,TYPE,BOX,2565,364.5
BLOAT,BU,AP,1-TYPE,TYPE,BOX,2562,343.2
BLOAT,BU,AP,CI,TYPE,BOX,2538,240.7
BLOAT,TD,AP,CI,ALLOCATION,BOX,,
BLOAT,TD,AP,1-CFA,ALLOCATION,BOX,,
BLOAT,TD,AP,1-TYPE,ALLOCATION,BOX,,
BLOAT,TD,AP,1-CFA,SMUSH_STRING,BOX,,
BLOAT,TD,AP,CI,ALLOCATION,POLY,,
BLOAT,TD,AP,1-CFA,ALLOCATION,POLY,,
BLOAT,TD,AP,1-TYPE,ALLOCATION,POLY,,
BLOAT,TD,AP,1-CFA,SMUSH_STRING,POLY,,
BLOAT,TD,SO,CI,ALLOCATION,BOX,,
BLOAT,TD,SO,1-CFA,ALLOCATION,BOX,,
BLOAT,TD,SO,1-TYPE,ALLOCATION,BOX,,
BLOAT,TD,SO,CI,SMUSH_STRING,BOX,,
BLOAT,TD,SO,1-CFA,SMUSH_STRING,BOX,,
BLOAT,TD,SO,1-TYPE,SMUSH_STRING,BOX,,
BLOAT,TD,SO,CI,TYPE,BOX,,
BLOAT,TD,SO,1-CFA,TYPE,BOX,,
BLOAT,TD,SO,1-TYPE,TYPE,BOX,,
BLOAT,TD,SO,CI,ALLOCATION,POLY,,
BLOAT,TD,SO,1-CFA,ALLOCATION,POLY,,
BLOAT,TD,SO,1-TYPE,ALLOCATION,POLY,,
BLOAT,TD,SO,CI,SMUSH_STRING,POLY,,
BLOAT,TD,SO,1-CFA,SMUSH_STRING,POLY,,
BLOAT,TD,SO,1-TYPE,SMUSH_STRING,POLY,,
BLOAT,TD,SO,CI,TYPE,POLY,,
BLOAT,TD,SO,1-CFA,TYPE,POLY,,
BLOAT,TD,SO,1-TYPE,TYPE,POLY,,
BLOAT,TD,AP+SO,CI,ALLOCATION,BOX,,
BLOAT,TD,AP+SO,1-CFA,ALLOCATION,BOX,,
BLOAT,TD,AP+SO,1-TYPE,ALLOCATION,BOX,,
BLOAT,TD,AP+SO,CI,SMUSH_STRING,BOX,,
BLOAT,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,,
BLOAT,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
BLOAT,TD,AP+SO,CI,TYPE,BOX,,
BLOAT,TD,AP+SO,1-CFA,TYPE,BOX,,
BLOAT,TD,AP+SO,1-TYPE,TYPE,BOX,,
BLOAT,TD,AP+SO,CI,ALLOCATION,POLY,,
BLOAT,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,
BLOAT,TD,AP+SO,CI,SMUSH_STRING,POLY,,
BLOAT,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
BLOAT,TD,AP+SO,CI,TYPE,POLY,,
BLOAT,TD,AP+SO,1-CFA,TYPE,POLY,,
BLOAT,TD,AP+SO,1-TYPE,TYPE,POLY,,
BLOAT,BU,SO,CI,ALLOCATION,BOX,,
BLOAT,BU,SO,1-CFA,ALLOCATION,BOX,,
BLOAT,BU,SO,1-TYPE,ALLOCATION,BOX,,
BLOAT,BU,SO,CI,SMUSH_STRING,BOX,,
BLOAT,BU,SO,1-CFA,SMUSH_STRING,BOX,,
BLOAT,BU,SO,1-TYPE,SMUSH_STRING,BOX,,
BLOAT,BU,SO,CI,TYPE,BOX,,
BLOAT,BU,SO,1-CFA,TYPE,BOX,,
BLOAT,BU,SO,1-TYPE,TYPE,BOX,,
BLOAT,BU,SO,CI,ALLOCATION,POLY,,
BLOAT,BU,SO,1-CFA,ALLOCATION,POLY,,
BLOAT,BU,SO,1-TYPE,ALLOCATION,POLY,,
BLOAT,BU,SO,CI,SMUSH_STRING,POLY,,
BLOAT,BU,SO,1-CFA,SMUSH_STRING,POLY,,
BLOAT,BU,SO,1-TYPE,SMUSH_STRING,POLY,,
BLOAT,BU,SO,CI,TYPE,POLY,,
BLOAT,BU,SO,1-CFA,TYPE,POLY,,
BLOAT,BU,SO,1-TYPE,TYPE,POLY,,
BLOAT,BU,AP+SO,CI,ALLOCATION,BOX,,
BLOAT,BU,AP+SO,1-CFA,ALLOCATION,BOX,,
BLOAT,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
BLOAT,BU,AP+SO,CI,SMUSH_STRING,BOX,,
BLOAT,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,
BLOAT,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
BLOAT,BU,AP+SO,CI,TYPE,BOX,,
BLOAT,BU,AP+SO,1-CFA,TYPE,BOX,,
BLOAT,BU,AP+SO,1-TYPE,TYPE,BOX,,
BLOAT,BU,AP+SO,CI,ALLOCATION,POLY,,
BLOAT,BU,AP+SO,1-CFA,ALLOCATION,POLY,,
BLOAT,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
BLOAT,BU,AP+SO,CI,SMUSH_STRING,POLY,,
BLOAT,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,
BLOAT,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
BLOAT,BU,AP+SO,CI,TYPE,POLY,,
BLOAT,BU,AP+SO,1-CFA,TYPE,POLY,,
BLOAT,BU,AP+SO,1-TYPE,TYPE,POLY,,
BLOAT,TD+BU,AP,1-CFA,ALLOCATION,BOX,,
BLOAT,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,,
BLOAT,TD+BU,AP,1-CFA,ALLOCATION,POLY,,
BLOAT,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,,
BLOAT,TD+BU,SO,CI,ALLOCATION,BOX,,
BLOAT,TD+BU,SO,1-CFA,ALLOCATION,BOX,,
BLOAT,TD+BU,SO,1-TYPE,ALLOCATION,BOX,,
BLOAT,TD+BU,SO,CI,SMUSH_STRING,BOX,,
BLOAT,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,,
BLOAT,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,,
BLOAT,TD+BU,SO,CI,TYPE,BOX,,
BLOAT,TD+BU,SO,1-CFA,TYPE,BOX,,
BLOAT,TD+BU,SO,1-TYPE,TYPE,BOX,,
BLOAT,TD+BU,SO,CI,ALLOCATION,POLY,,
BLOAT,TD+BU,SO,1-CFA,ALLOCATION,POLY,,
BLOAT,TD+BU,SO,1-TYPE,ALLOCATION,POLY,,
BLOAT,TD+BU,SO,CI,SMUSH_STRING,POLY,,
BLOAT,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,,
BLOAT,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,,
BLOAT,TD+BU,SO,CI,TYPE,POLY,,
BLOAT,TD+BU,SO,1-CFA,TYPE,POLY,,
BLOAT,TD+BU,SO,1-TYPE,TYPE,POLY,,
BLOAT,TD+BU,AP+SO,CI,ALLOCATION,BOX,,
BLOAT,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,,
BLOAT,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
BLOAT,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,,
BLOAT,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,
BLOAT,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
BLOAT,TD+BU,AP+SO,CI,TYPE,BOX,,
BLOAT,TD+BU,AP+SO,1-CFA,TYPE,BOX,,
BLOAT,TD+BU,AP+SO,1-TYPE,TYPE,BOX,,
BLOAT,TD+BU,AP+SO,CI,ALLOCATION,POLY,,
BLOAT,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,,
BLOAT,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
BLOAT,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,,
BLOAT,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
BLOAT,TD+BU,AP+SO,CI,TYPE,POLY,,
BLOAT,TD+BU,AP+SO,1-CFA,TYPE,POLY,,
BLOAT,TD+BU,AP+SO,1-TYPE,TYPE,POLY,,

==> data/summarized/chart.csv <==
P,X1,X2,X3,X4,X5,ARRAY,TIME(S)
CHART,TD,AP,1-TYPE,ALLOCATION,BOX,5654,1408.5
CHART,TD,AP,1-TYPE,SMUSH_STRING,BOX,5654,456.0
CHART,TD,AP,1-CFA,TYPE,BOX,5652,915.2
CHART,TD,AP,1-TYPE,TYPE,BOX,5652,441.3
CHART,TD,AP,CI,ALLOCATION,BOX,5651,910.0
CHART,TD,AP,CI,SMUSH_STRING,BOX,5651,527.1
CHART,TD,AP,CI,TYPE,BOX,5649,392.7
CHART,BU,AP,1-CFA,ALLOCATION,BOX,5599,869.9
CHART,BU,AP,1-TYPE,ALLOCATION,BOX,5599,286.3
CHART,BU,AP,1-CFA,SMUSH_STRING,BOX,5599,960.2
CHART,BU,AP,1-TYPE,SMUSH_STRING,BOX,5599,250.1
CHART,BU,AP,1-CFA,TYPE,BOX,5597,603.0
CHART,BU,AP,1-TYPE,TYPE,BOX,5597,212.8
CHART,BU,AP,CI,ALLOCATION,BOX,5595,217.4
CHART,BU,AP,CI,SMUSH_STRING,BOX,5595,216.2
CHART,BU,AP,CI,TYPE,BOX,5593,199.4
CHART,TD,AP,1-CFA,ALLOCATION,BOX,,
CHART,TD,AP,1-CFA,SMUSH_STRING,BOX,,
CHART,TD,AP,CI,ALLOCATION,POLY,,
CHART,TD,AP,1-CFA,ALLOCATION,POLY,,
CHART,TD,AP,1-TYPE,ALLOCATION,POLY,,
CHART,TD,AP,CI,SMUSH_STRING,POLY,,
CHART,TD,AP,1-CFA,SMUSH_STRING,POLY,,
CHART,TD,AP,1-TYPE,SMUSH_STRING,POLY,,
CHART,TD,AP,CI,TYPE,POLY,,
CHART,TD,AP,1-CFA,TYPE,POLY,,
CHART,TD,AP,1-TYPE,TYPE,POLY,,
CHART,TD,SO,CI,ALLOCATION,BOX,,
CHART,TD,SO,1-CFA,ALLOCATION,BOX,,
CHART,TD,SO,1-TYPE,ALLOCATION,BOX,,
CHART,TD,SO,CI,SMUSH_STRING,BOX,,
CHART,TD,SO,1-CFA,SMUSH_STRING,BOX,,
CHART,TD,SO,1-TYPE,SMUSH_STRING,BOX,,
CHART,TD,SO,CI,TYPE,BOX,,
CHART,TD,SO,1-CFA,TYPE,BOX,,
CHART,TD,SO,1-TYPE,TYPE,BOX,,
CHART,TD,SO,CI,ALLOCATION,POLY,,
CHART,TD,SO,1-CFA,ALLOCATION,POLY,,
CHART,TD,SO,1-TYPE,ALLOCATION,POLY,,
CHART,TD,SO,CI,SMUSH_STRING,POLY,,
CHART,TD,SO,1-CFA,SMUSH_STRING,POLY,,
CHART,TD,SO,1-TYPE,SMUSH_STRING,POLY,,
CHART,TD,SO,CI,TYPE,POLY,,
CHART,TD,SO,1-CFA,TYPE,POLY,,
CHART,TD,SO,1-TYPE,TYPE,POLY,,
CHART,TD,AP+SO,CI,ALLOCATION,BOX,,
CHART,TD,AP+SO,1-CFA,ALLOCATION,BOX,,
CHART,TD,AP+SO,1-TYPE,ALLOCATION,BOX,,
CHART,TD,AP+SO,CI,SMUSH_STRING,BOX,,
CHART,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,,
CHART,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
CHART,TD,AP+SO,CI,TYPE,BOX,,
CHART,TD,AP+SO,1-CFA,TYPE,BOX,,
CHART,TD,AP+SO,1-TYPE,TYPE,BOX,,
CHART,TD,AP+SO,CI,ALLOCATION,POLY,,
CHART,TD,AP+SO,1-CFA,ALLOCATION,POLY,,
CHART,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,
CHART,TD,AP+SO,CI,SMUSH_STRING,POLY,,
CHART,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,
CHART,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
CHART,TD,AP+SO,CI,TYPE,POLY,,
CHART,TD,AP+SO,1-CFA,TYPE,POLY,,
CHART,TD,AP+SO,1-TYPE,TYPE,POLY,,
CHART,BU,AP,CI,ALLOCATION,POLY,,
CHART,BU,AP,1-CFA,ALLOCATION,POLY,,
CHART,BU,AP,1-TYPE,ALLOCATION,POLY,,
CHART,BU,AP,CI,SMUSH_STRING,POLY,,
CHART,BU,AP,1-CFA,SMUSH_STRING,POLY,,
CHART,BU,AP,1-TYPE,SMUSH_STRING,POLY,,
CHART,BU,AP,CI,TYPE,POLY,,
CHART,BU,AP,1-CFA,TYPE,POLY,,
CHART,BU,AP,1-TYPE,TYPE,POLY,,
CHART,BU,SO,CI,ALLOCATION,BOX,,
CHART,BU,SO,1-CFA,ALLOCATION,BOX,,
CHART,BU,SO,1-TYPE,ALLOCATION,BOX,,
CHART,BU,SO,CI,SMUSH_STRING,BOX,,
CHART,BU,SO,1-CFA,SMUSH_STRING,BOX,,
CHART,BU,SO,1-TYPE,SMUSH_STRING,BOX,,
CHART,BU,SO,CI,TYPE,BOX,,
CHART,BU,SO,1-CFA,TYPE,BOX,,
CHART,BU,SO,1-TYPE,TYPE,BOX,,
CHART,BU,SO,CI,ALLOCATION,POLY,,
CHART,BU,SO,1-CFA,ALLOCATION,POLY,,
CHART,BU,SO,1-TYPE,ALLOCATION,POLY,,
CHART,BU,SO,CI,SMUSH_STRING,POLY,,
CHART,BU,SO,1-CFA,SMUSH_STRING,POLY,,
CHART,BU,SO,1-TYPE,SMUSH_STRING,POLY,,
CHART,BU,SO,CI,TYPE,POLY,,
CHART,BU,SO,1-CFA,TYPE,POLY,,
CHART,BU,SO,1-TYPE,TYPE,POLY,,
CHART,BU,AP+SO,CI,ALLOCATION,BOX,,
CHART,BU,AP+SO,1-CFA,ALLOCATION,BOX,,
CHART,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
CHART,BU,AP+SO,CI,SMUSH_STRING,BOX,,
CHART,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,
CHART,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
CHART,BU,AP+SO,CI,TYPE,BOX,,
CHART,BU,AP+SO,1-CFA,TYPE,BOX,,
CHART,BU,AP+SO,1-TYPE,TYPE,BOX,,
CHART,BU,AP+SO,CI,ALLOCATION,POLY,,
CHART,BU,AP+SO,1-CFA,ALLOCATION,POLY,,
CHART,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
CHART,BU,AP+SO,CI,SMUSH_STRING,POLY,,
CHART,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,
CHART,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
CHART,BU,AP+SO,CI,TYPE,POLY,,
CHART,BU,AP+SO,1-CFA,TYPE,POLY,,
CHART,BU,AP+SO,1-TYPE,TYPE,POLY,,

==> data/summarized/eclipse.csv <==
P,X1,X2,X3,X4,X5,ARRAY,TIME(S)
ECLIPSE,BU,AP,1-CFA,ALLOCATION,BOX,897,15.5
ECLIPSE,BU,AP,1-CFA,ALLOCATION,POLY,923,31.5
ECLIPSE,BU,AP,1-CFA,SMUSH_STRING,BOX,897,17.8
ECLIPSE,BU,AP,1-CFA,SMUSH_STRING,POLY,923,31.1
ECLIPSE,BU,AP,1-CFA,TYPE,BOX,897,15.5
ECLIPSE,BU,AP,1-CFA,TYPE,POLY,923,32.3
ECLIPSE,BU,AP,1-TYPE,ALLOCATION,BOX,897,16.4
ECLIPSE,BU,AP,1-TYPE,ALLOCATION,POLY,923,33.3
ECLIPSE,BU,AP,1-TYPE,SMUSH_STRING,BOX,897,16.8
ECLIPSE,BU,AP,1-TYPE,SMUSH_STRING,POLY,923,32.6
ECLIPSE,BU,AP,1-TYPE,TYPE,BOX,897,19.1
ECLIPSE,BU,AP,1-TYPE,TYPE,POLY,923,36.1
ECLIPSE,BU,AP,CI,ALLOCATION,BOX,896,13.3
ECLIPSE,BU,AP,CI,ALLOCATION,POLY,922,26.4
ECLIPSE,BU,AP,CI,SMUSH_STRING,BOX,896,12.1
ECLIPSE,BU,AP,CI,SMUSH_STRING,POLY,922,27.2
ECLIPSE,BU,AP,CI,TYPE,BOX,896,12.5
ECLIPSE,BU,AP,CI,TYPE,POLY,922,26.2
ECLIPSE,BU,AP+SO,1-CFA,ALLOCATION,BOX,897,995.1
ECLIPSE,BU,AP+SO,1-CFA,ALLOCATION,POLY,,
ECLIPSE,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,897,95.1
ECLIPSE,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,922,258.8
ECLIPSE,BU,AP+SO,1-CFA,TYPE,BOX,897,46.1
ECLIPSE,BU,AP+SO,1-CFA,TYPE,POLY,923,167.9
ECLIPSE,BU,AP+SO,1-TYPE,ALLOCATION,BOX,897,545.0
ECLIPSE,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
ECLIPSE,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,897,112.0
ECLIPSE,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,922,329.6
ECLIPSE,BU,AP+SO,1-TYPE,TYPE,BOX,897,47.8
ECLIPSE,BU,AP+SO,1-TYPE,TYPE,POLY,923,156.5
ECLIPSE,BU,AP+SO,CI,ALLOCATION,BOX,896,140.2
ECLIPSE,BU,AP+SO,CI,ALLOCATION,POLY,921,714.6
ECLIPSE,BU,AP+SO,CI,SMUSH_STRING,BOX,896,80.3
ECLIPSE,BU,AP+SO,CI,SMUSH_STRING,POLY,921,228.3
ECLIPSE,BU,AP+SO,CI,TYPE,BOX,896,41.3
ECLIPSE,BU,AP+SO,CI,TYPE,POLY,922,145.0
ECLIPSE,BU,SO,1-CFA,ALLOCATION,BOX,10,1021.5
ECLIPSE,BU,SO,1-CFA,ALLOCATION,POLY,,
ECLIPSE,BU,SO,1-CFA,SMUSH_STRING,BOX,10,85.7
ECLIPSE,BU,SO,1-CFA,SMUSH_STRING,POLY,10,239.0
ECLIPSE,BU,SO,1-CFA,TYPE,BOX,1,44.0
ECLIPSE,BU,SO,1-CFA,TYPE,POLY,1,97.1
ECLIPSE,BU,SO,1-TYPE,ALLOCATION,BOX,10,554.9
ECLIPSE,BU,SO,1-TYPE,ALLOCATION,POLY,,
ECLIPSE,BU,SO,1-TYPE,SMUSH_STRING,BOX,10,119.9
ECLIPSE,BU,SO,1-TYPE,SMUSH_STRING,POLY,10,292.4
ECLIPSE,BU,SO,1-TYPE,TYPE,BOX,1,45.1
ECLIPSE,BU,SO,1-TYPE,TYPE,POLY,1,102.5
ECLIPSE,BU,SO,CI,ALLOCATION,BOX,9,144.4
ECLIPSE,BU,SO,CI,ALLOCATION,POLY,9,621.3
ECLIPSE,BU,SO,CI,SMUSH_STRING,BOX,9,78.4
ECLIPSE,BU,SO,CI,SMUSH_STRING,POLY,9,212.2
ECLIPSE,BU,SO,CI,TYPE,BOX,0,39.5
ECLIPSE,BU,SO,CI,TYPE,POLY,0,80.2
ECLIPSE,TD,AP,1-CFA,ALLOCATION,BOX,931,11.9
ECLIPSE,TD,AP,1-CFA,ALLOCATION,POLY,953,28.3
ECLIPSE,TD,AP,1-CFA,SMUSH_STRING,BOX,931,11.4
ECLIPSE,TD,AP,1-CFA,SMUSH_STRING,POLY,953,29.2
ECLIPSE,TD,AP,1-CFA,TYPE,BOX,931,13.7
ECLIPSE,TD,AP,1-CFA,TYPE,POLY,953,27.5
ECLIPSE,TD,AP,1-TYPE,ALLOCATION,BOX,931,16.3
ECLIPSE,TD,AP,1-TYPE,ALLOCATION,POLY,953,34.0
ECLIPSE,TD,AP,1-TYPE,SMUSH_STRING,BOX,931,11.5
ECLIPSE,TD,AP,1-TYPE,SMUSH_STRING,POLY,953,28.0
ECLIPSE,TD,AP,1-TYPE,TYPE,BOX,931,10.8
ECLIPSE,TD,AP,1-TYPE,TYPE,POLY,953,26.5
ECLIPSE,TD,AP,CI,ALLOCATION,BOX,930,11.3
ECLIPSE,TD,AP,CI,ALLOCATION,POLY,952,28.1
ECLIPSE,TD,AP,CI,SMUSH_STRING,BOX,930,10.3
ECLIPSE,TD,AP,CI,SMUSH_STRING,POLY,952,27.5
ECLIPSE,TD,AP,CI,TYPE,BOX,930,10.5
ECLIPSE,TD,AP,CI,TYPE,POLY,952,26.1
ECLIPSE,TD,AP+SO,1-CFA,ALLOCATION,BOX,967,51.5
ECLIPSE,TD,AP+SO,1-CFA,ALLOCATION,POLY,977,347.1
ECLIPSE,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,967,20.9
ECLIPSE,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,977,212.8
ECLIPSE,TD,AP+SO,1-CFA,TYPE,BOX,950,15.4
ECLIPSE,TD,AP+SO,1-CFA,TYPE,POLY,971,76.8
ECLIPSE,TD,AP+SO,1-TYPE,ALLOCATION,BOX,968,177.0
ECLIPSE,TD,AP+SO,1-TYPE,ALLOCATION,POLY,977,469.5
ECLIPSE,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,968,22.1
ECLIPSE,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,977,178.8
ECLIPSE,TD,AP+SO,1-TYPE,TYPE,BOX,950,14.3
ECLIPSE,TD,AP+SO,1-TYPE,TYPE,POLY,971,76.1
ECLIPSE,TD,AP+SO,CI,ALLOCATION,BOX,967,37.5
ECLIPSE,TD,AP+SO,CI,ALLOCATION,POLY,976,238.4
ECLIPSE,TD,AP+SO,CI,SMUSH_STRING,BOX,967,17.9
ECLIPSE,TD,AP+SO,CI,SMUSH_STRING,POLY,976,173.6
ECLIPSE,TD,AP+SO,CI,TYPE,BOX,949,13.5
ECLIPSE,TD,AP+SO,CI,TYPE,POLY,970,78.8
ECLIPSE,TD,SO,1-CFA,ALLOCATION,BOX,962,64.5
ECLIPSE,TD,SO,1-CFA,ALLOCATION,POLY,966,509.8
ECLIPSE,TD,SO,1-CFA,SMUSH_STRING,BOX,962,20.2
ECLIPSE,TD,SO,1-CFA,SMUSH_STRING,POLY,966,197.3
ECLIPSE,TD,SO,1-CFA,TYPE,BOX,375,14.2
ECLIPSE,TD,SO,1-CFA,TYPE,POLY,375,39.5
ECLIPSE,TD,SO,1-TYPE,ALLOCATION,BOX,963,205.7
ECLIPSE,TD,SO,1-TYPE,ALLOCATION,POLY,966,406.7
ECLIPSE,TD,SO,1-TYPE,SMUSH_STRING,BOX,963,21.2
ECLIPSE,TD,SO,1-TYPE,SMUSH_STRING,POLY,966,171.9
ECLIPSE,TD,SO,1-TYPE,TYPE,BOX,375,12.6
ECLIPSE,TD,SO,1-TYPE,TYPE,POLY,375,38.8
ECLIPSE,TD,SO,CI,ALLOCATION,BOX,962,41.1
ECLIPSE,TD,SO,CI,ALLOCATION,POLY,965,199.0
ECLIPSE,TD,SO,CI,SMUSH_STRING,BOX,962,17.4
ECLIPSE,TD,SO,CI,SMUSH_STRING,POLY,965,142.2
ECLIPSE,TD,SO,CI,TYPE,BOX,374,12.4
ECLIPSE,TD,SO,CI,TYPE,POLY,373,41.6
ECLIPSE,TD+BU,AP,1-CFA,ALLOCATION,BOX,897,17.5
ECLIPSE,TD+BU,AP,1-CFA,ALLOCATION,POLY,923,35.0
ECLIPSE,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,897,17.3
ECLIPSE,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,923,32.7
ECLIPSE,TD+BU,AP,1-CFA,TYPE,BOX,897,16.3
ECLIPSE,TD+BU,AP,1-CFA,TYPE,POLY,923,33.1
ECLIPSE,TD+BU,AP,1-TYPE,ALLOCATION,BOX,897,17.6
ECLIPSE,TD+BU,AP,1-TYPE,ALLOCATION,POLY,923,35.6
ECLIPSE,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,897,17.7
ECLIPSE,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,923,33.7
ECLIPSE,TD+BU,AP,1-TYPE,TYPE,BOX,897,18.0
ECLIPSE,TD+BU,AP,1-TYPE,TYPE,POLY,923,35.6
ECLIPSE,TD+BU,AP,CI,ALLOCATION,BOX,896,14.7
ECLIPSE,TD+BU,AP,CI,ALLOCATION,POLY,922,29.3
ECLIPSE,TD+BU,AP,CI,SMUSH_STRING,BOX,896,13.9
ECLIPSE,TD+BU,AP,CI,SMUSH_STRING,POLY,922,30.6
ECLIPSE,TD+BU,AP,CI,TYPE,BOX,896,12.7
ECLIPSE,TD+BU,AP,CI,TYPE,POLY,922,29.2
ECLIPSE,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,901,834.1
ECLIPSE,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,,
ECLIPSE,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,901,56.3
ECLIPSE,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,926,118.7
ECLIPSE,TD+BU,AP+SO,1-CFA,TYPE,BOX,901,30.6
ECLIPSE,TD+BU,AP+SO,1-CFA,TYPE,POLY,926,103.6
ECLIPSE,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,901,236.2
ECLIPSE,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,926,3454.7
ECLIPSE,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,901,64.9
ECLIPSE,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,926,166.2
ECLIPSE,TD+BU,AP+SO,1-TYPE,TYPE,BOX,901,31.9
ECLIPSE,TD+BU,AP+SO,1-TYPE,TYPE,POLY,926,108.3
ECLIPSE,TD+BU,AP+SO,CI,ALLOCATION,BOX,900,88.7
ECLIPSE,TD+BU,AP+SO,CI,ALLOCATION,POLY,925,519.0
ECLIPSE,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,900,47.1
ECLIPSE,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,925,99.3
ECLIPSE,TD+BU,AP+SO,CI,TYPE,BOX,900,24.9
ECLIPSE,TD+BU,AP+SO,CI,TYPE,POLY,925,95.2
ECLIPSE,TD+BU,SO,1-CFA,ALLOCATION,BOX,14,780.3
ECLIPSE,TD+BU,SO,1-CFA,ALLOCATION,POLY,,
ECLIPSE,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,14,53.1
ECLIPSE,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,14,113.7
ECLIPSE,TD+BU,SO,1-CFA,TYPE,BOX,5,27.5
ECLIPSE,TD+BU,SO,1-CFA,TYPE,POLY,5,57.5
ECLIPSE,TD+BU,SO,1-TYPE,ALLOCATION,BOX,14,227.8
ECLIPSE,TD+BU,SO,1-TYPE,ALLOCATION,POLY,14,3137.0
ECLIPSE,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,14,58.7
ECLIPSE,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,14,152.0
ECLIPSE,TD+BU,SO,1-TYPE,TYPE,BOX,5,31.8
ECLIPSE,TD+BU,SO,1-TYPE,TYPE,POLY,5,63.0
ECLIPSE,TD+BU,SO,CI,ALLOCATION,BOX,13,82.2
ECLIPSE,TD+BU,SO,CI,ALLOCATION,POLY,13,438.0
ECLIPSE,TD+BU,SO,CI,SMUSH_STRING,BOX,13,42.4
ECLIPSE,TD+BU,SO,CI,SMUSH_STRING,POLY,13,88.8
ECLIPSE,TD+BU,SO,CI,TYPE,BOX,4,23.0
ECLIPSE,TD+BU,SO,CI,TYPE,POLY,4,50.2

==> data/summarized/fop.csv <==
P,X1,X2,X3,X4,X5,ARRAY,TIME(s)
FOP,BU,AP,1-CFA,ALLOCATION,BOX,999,30.9
FOP,BU,AP,1-CFA,ALLOCATION,POLY,1022,52.0
FOP,BU,AP,1-CFA,SMUSH_STRING,BOX,999,30.2
FOP,BU,AP,1-CFA,SMUSH_STRING,POLY,1022,59.7
FOP,BU,AP,1-CFA,TYPE,BOX,999,28.2
FOP,BU,AP,1-CFA,TYPE,POLY,1022,48.9
FOP,BU,AP,1-TYPE,ALLOCATION,BOX,999,33.0
FOP,BU,AP,1-TYPE,ALLOCATION,POLY,1022,62.4
FOP,BU,AP,1-TYPE,SMUSH_STRING,BOX,999,29.0
FOP,BU,AP,1-TYPE,SMUSH_STRING,POLY,1022,59.4
FOP,BU,AP,1-TYPE,TYPE,BOX,999,31.6
FOP,BU,AP,1-TYPE,TYPE,POLY,1022,55.8
FOP,BU,AP,CI,ALLOCATION,BOX,998,22.9
FOP,BU,AP,CI,ALLOCATION,POLY,1021,45.3
FOP,BU,AP,CI,SMUSH_STRING,BOX,998,24.1
FOP,BU,AP,CI,SMUSH_STRING,POLY,1021,47.5
FOP,BU,AP,CI,TYPE,BOX,998,22.5
FOP,BU,AP,CI,TYPE,POLY,1021,40.9
FOP,BU,AP+SO,1-CFA,ALLOCATION,BOX,,
FOP,BU,AP+SO,1-CFA,ALLOCATION,POLY,,
FOP,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,1003,1037.0
FOP,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,1028,2184.3
FOP,BU,AP+SO,1-CFA,TYPE,BOX,999,100.8
FOP,BU,AP+SO,1-CFA,TYPE,POLY,1022,250.0
FOP,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
FOP,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
FOP,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,1003,1142.9
FOP,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,1028,2507.5
FOP,BU,AP+SO,1-TYPE,TYPE,BOX,999,106.3
FOP,BU,AP+SO,1-TYPE,TYPE,POLY,1022,261.8
FOP,BU,AP+SO,CI,ALLOCATION,BOX,1002,1728.2
FOP,BU,AP+SO,CI,ALLOCATION,POLY,,
FOP,BU,AP+SO,CI,SMUSH_STRING,BOX,1002,861.7
FOP,BU,AP+SO,CI,SMUSH_STRING,POLY,1027,2011.6
FOP,BU,AP+SO,CI,TYPE,BOX,998,87.1
FOP,BU,AP+SO,CI,TYPE,POLY,1021,220.8
FOP,BU,SO,1-CFA,ALLOCATION,BOX,,
FOP,BU,SO,1-CFA,ALLOCATION,POLY,,
FOP,BU,SO,1-CFA,SMUSH_STRING,BOX,19,1081.6
FOP,BU,SO,1-CFA,SMUSH_STRING,POLY,26,2373.4
FOP,BU,SO,1-CFA,TYPE,BOX,4,96.9
FOP,BU,SO,1-CFA,TYPE,POLY,6,211.8
FOP,BU,SO,1-TYPE,ALLOCATION,BOX,,
FOP,BU,SO,1-TYPE,ALLOCATION,POLY,,
FOP,BU,SO,1-TYPE,SMUSH_STRING,BOX,19,1062.1
FOP,BU,SO,1-TYPE,SMUSH_STRING,POLY,26,2816.8
FOP,BU,SO,1-TYPE,TYPE,BOX,4,103.5
FOP,BU,SO,1-TYPE,TYPE,POLY,6,220.5
FOP,BU,SO,CI,ALLOCATION,BOX,18,1746.0
FOP,BU,SO,CI,ALLOCATION,POLY,,
FOP,BU,SO,CI,SMUSH_STRING,BOX,18,829.4
FOP,BU,SO,CI,SMUSH_STRING,POLY,25,2077.7
FOP,BU,SO,CI,TYPE,BOX,3,80.6
FOP,BU,SO,CI,TYPE,POLY,5,185.7
FOP,TD,AP,1-CFA,ALLOCATION,BOX,1023,56.6
FOP,TD,AP,1-CFA,ALLOCATION,POLY,1042,81.7
FOP,TD,AP,1-CFA,SMUSH_STRING,BOX,1023,52.5
FOP,TD,AP,1-CFA,SMUSH_STRING,POLY,1042,66.7
FOP,TD,AP,1-CFA,TYPE,BOX,1023,37.0
FOP,TD,AP,1-CFA,TYPE,POLY,1042,74.0
FOP,TD,AP,1-TYPE,ALLOCATION,BOX,1023,118.0
FOP,TD,AP,1-TYPE,ALLOCATION,POLY,1042,145.7
FOP,TD,AP,1-TYPE,SMUSH_STRING,BOX,1023,46.1
FOP,TD,AP,1-TYPE,SMUSH_STRING,POLY,1042,67.6
FOP,TD,AP,1-TYPE,TYPE,BOX,1023,41.4
FOP,TD,AP,1-TYPE,TYPE,POLY,1042,59.6
FOP,TD,AP,CI,ALLOCATION,BOX,1022,54.5
FOP,TD,AP,CI,ALLOCATION,POLY,1041,89.5
FOP,TD,AP,CI,SMUSH_STRING,BOX,1022,42.5
FOP,TD,AP,CI,SMUSH_STRING,POLY,1041,63.5
FOP,TD,AP,CI,TYPE,BOX,1022,31.8
FOP,TD,AP,CI,TYPE,POLY,1041,65.1
FOP,TD,AP+SO,1-CFA,ALLOCATION,BOX,1136,608.8
FOP,TD,AP+SO,1-CFA,ALLOCATION,POLY,,
FOP,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,1137,149.2
FOP,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,
FOP,TD,AP+SO,1-CFA,TYPE,BOX,1117,53.5
FOP,TD,AP+SO,1-CFA,TYPE,POLY,,
FOP,TD,AP+SO,1-TYPE,ALLOCATION,BOX,1135,2628.3
FOP,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,
FOP,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,1134,115.6
FOP,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
FOP,TD,AP+SO,1-TYPE,TYPE,BOX,1117,49.1
FOP,TD,AP+SO,1-TYPE,TYPE,POLY,,
FOP,TD,AP+SO,CI,ALLOCATION,BOX,1134,376.1
FOP,TD,AP+SO,CI,ALLOCATION,POLY,,
FOP,TD,AP+SO,CI,SMUSH_STRING,BOX,1133,109.0
FOP,TD,AP+SO,CI,SMUSH_STRING,POLY,,
FOP,TD,AP+SO,CI,TYPE,BOX,1116,53.6
FOP,TD,AP+SO,CI,TYPE,POLY,,
FOP,TD,SO,1-CFA,ALLOCATION,BOX,1127,856.2
FOP,TD,SO,1-CFA,ALLOCATION,POLY,,
FOP,TD,SO,1-CFA,SMUSH_STRING,BOX,1128,162.0
FOP,TD,SO,1-CFA,SMUSH_STRING,POLY,,
FOP,TD,SO,1-CFA,TYPE,BOX,438,43.7
FOP,TD,SO,1-CFA,TYPE,POLY,,
FOP,TD,SO,1-TYPE,ALLOCATION,BOX,1125,3301.6
FOP,TD,SO,1-TYPE,ALLOCATION,POLY,,
FOP,TD,SO,1-TYPE,SMUSH_STRING,BOX,1124,111.8
FOP,TD,SO,1-TYPE,SMUSH_STRING,POLY,,
FOP,TD,SO,1-TYPE,TYPE,BOX,438,55.6
FOP,TD,SO,1-TYPE,TYPE,POLY,,
FOP,TD,SO,CI,ALLOCATION,BOX,1124,547.3
FOP,TD,SO,CI,ALLOCATION,POLY,,
FOP,TD,SO,CI,SMUSH_STRING,BOX,1123,101.9
FOP,TD,SO,CI,SMUSH_STRING,POLY,,
FOP,TD,SO,CI,TYPE,BOX,437,47.7
FOP,TD,SO,CI,TYPE,POLY,,
FOP,TD+BU,AP,1-CFA,ALLOCATION,BOX,1000,34.0
FOP,TD+BU,AP,1-CFA,ALLOCATION,POLY,1022,59.3
FOP,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,1000,33.3
FOP,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,1022,63.1
FOP,TD+BU,AP,1-CFA,TYPE,BOX,1000,32.9
FOP,TD+BU,AP,1-CFA,TYPE,POLY,1022,56.9
FOP,TD+BU,AP,1-TYPE,ALLOCATION,BOX,1000,36.8
FOP,TD+BU,AP,1-TYPE,ALLOCATION,POLY,1022,63.9
FOP,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,1000,35.2
FOP,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,1022,63.5
FOP,TD+BU,AP,1-TYPE,TYPE,BOX,1000,34.0
FOP,TD+BU,AP,1-TYPE,TYPE,POLY,1022,63.3
FOP,TD+BU,AP,CI,ALLOCATION,BOX,999,27.3
FOP,TD+BU,AP,CI,ALLOCATION,POLY,1021,50.2
FOP,TD+BU,AP,CI,SMUSH_STRING,BOX,999,27.3
FOP,TD+BU,AP,CI,SMUSH_STRING,POLY,1021,50.6
FOP,TD+BU,AP,CI,TYPE,BOX,999,26.5
FOP,TD+BU,AP,CI,TYPE,POLY,1021,48.6
FOP,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,,
FOP,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,,
FOP,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,1010,907.4
FOP,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,
FOP,TD+BU,AP+SO,1-CFA,TYPE,BOX,1004,88.7
FOP,TD+BU,AP+SO,1-CFA,TYPE,POLY,,
FOP,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
FOP,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
FOP,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,1008,996.5
FOP,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
FOP,TD+BU,AP+SO,1-TYPE,TYPE,BOX,1004,86.7
FOP,TD+BU,AP+SO,1-TYPE,TYPE,POLY,,
FOP,TD+BU,AP+SO,CI,ALLOCATION,BOX,1007,1324.4
FOP,TD+BU,AP+SO,CI,ALLOCATION,POLY,,
FOP,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,1007,709.3
FOP,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,,
FOP,TD+BU,AP+SO,CI,TYPE,BOX,1003,66.8
FOP,TD+BU,AP+SO,CI,TYPE,POLY,,
FOP,TD+BU,SO,1-CFA,ALLOCATION,BOX,,
FOP,TD+BU,SO,1-CFA,ALLOCATION,POLY,,
FOP,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,71,900.5
FOP,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,,
FOP,TD+BU,SO,1-CFA,TYPE,BOX,53,81.7
FOP,TD+BU,SO,1-CFA,TYPE,POLY,,
FOP,TD+BU,SO,1-TYPE,ALLOCATION,BOX,,
FOP,TD+BU,SO,1-TYPE,ALLOCATION,POLY,,
FOP,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,69,893.7
FOP,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,,
FOP,TD+BU,SO,1-TYPE,TYPE,BOX,53,81.3
FOP,TD+BU,SO,1-TYPE,TYPE,POLY,,
FOP,TD+BU,SO,CI,ALLOCATION,BOX,68,1268.8
FOP,TD+BU,SO,CI,ALLOCATION,POLY,,
FOP,TD+BU,SO,CI,SMUSH_STRING,BOX,68,715.9
FOP,TD+BU,SO,CI,SMUSH_STRING,POLY,,
FOP,TD+BU,SO,CI,TYPE,BOX,52,63.3
FOP,TD+BU,SO,CI,TYPE,POLY,,

==> data/summarized/hsqldb.csv <==
P,X1,X2,X3,X4,X5,ARRAY,TIME(S)
HSQLDB,BU,AP,1-CFA,ALLOCATION,BOX,911,26.3
HSQLDB,BU,AP,1-CFA,ALLOCATION,POLY,923,42.0
HSQLDB,BU,AP,1-CFA,SMUSH_STRING,BOX,911,25.7
HSQLDB,BU,AP,1-CFA,SMUSH_STRING,POLY,923,41.0
HSQLDB,BU,AP,1-CFA,TYPE,BOX,911,25.6
HSQLDB,BU,AP,1-CFA,TYPE,POLY,923,42.2
HSQLDB,BU,AP,1-TYPE,ALLOCATION,BOX,911,52.3
HSQLDB,BU,AP,1-TYPE,ALLOCATION,POLY,923,78.8
HSQLDB,BU,AP,1-TYPE,SMUSH_STRING,BOX,911,51.8
HSQLDB,BU,AP,1-TYPE,SMUSH_STRING,POLY,923,77.1
HSQLDB,BU,AP,1-TYPE,TYPE,BOX,911,51.7
HSQLDB,BU,AP,1-TYPE,TYPE,POLY,923,82.0
HSQLDB,BU,AP,CI,ALLOCATION,BOX,911,22.2
HSQLDB,BU,AP,CI,ALLOCATION,POLY,923,37.6
HSQLDB,BU,AP,CI,SMUSH_STRING,BOX,911,20.6
HSQLDB,BU,AP,CI,SMUSH_STRING,POLY,923,36.0
HSQLDB,BU,AP,CI,TYPE,BOX,911,20.5
HSQLDB,BU,AP,CI,TYPE,POLY,923,36.5
HSQLDB,BU,AP+SO,1-CFA,ALLOCATION,BOX,,
HSQLDB,BU,AP+SO,1-CFA,ALLOCATION,BOX,,
HSQLDB,BU,AP+SO,1-CFA,ALLOCATION,POLY,,
HSQLDB,BU,AP+SO,1-CFA,ALLOCATION,POLY,,
HSQLDB,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,911,123.2
HSQLDB,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,911,112.1
HSQLDB,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,923,320.0
HSQLDB,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,923,253.8
HSQLDB,BU,AP+SO,1-CFA,TYPE,BOX,911,79.7
HSQLDB,BU,AP+SO,1-CFA,TYPE,BOX,911,62.9
HSQLDB,BU,AP+SO,1-CFA,TYPE,POLY,923,192.6
HSQLDB,BU,AP+SO,1-CFA,TYPE,POLY,923,158.2
HSQLDB,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
HSQLDB,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
HSQLDB,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
HSQLDB,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
HSQLDB,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,911,633.4
HSQLDB,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
HSQLDB,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,923,1761.6
HSQLDB,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,923,1151.4
HSQLDB,BU,AP+SO,1-TYPE,TYPE,BOX,911,143.1
HSQLDB,BU,AP+SO,1-TYPE,TYPE,BOX,911,116.3
HSQLDB,BU,AP+SO,1-TYPE,TYPE,POLY,923,303.5
HSQLDB,BU,AP+SO,1-TYPE,TYPE,POLY,923,249.1
HSQLDB,BU,AP+SO,CI,ALLOCATION,BOX,911,441.1
HSQLDB,BU,AP+SO,CI,ALLOCATION,BOX,911,312.1
HSQLDB,BU,AP+SO,CI,ALLOCATION,POLY,923,2743.7
HSQLDB,BU,AP+SO,CI,ALLOCATION,POLY,923,2628.1
HSQLDB,BU,AP+SO,CI,SMUSH_STRING,BOX,911,106.5
HSQLDB,BU,AP+SO,CI,SMUSH_STRING,BOX,911,97.7
HSQLDB,BU,AP+SO,CI,SMUSH_STRING,POLY,923,261.9
HSQLDB,BU,AP+SO,CI,SMUSH_STRING,POLY,923,216.3
HSQLDB,BU,AP+SO,CI,TYPE,BOX,911,72.3
HSQLDB,BU,AP+SO,CI,TYPE,BOX,911,59.8
HSQLDB,BU,AP+SO,CI,TYPE,POLY,923,177.4
HSQLDB,BU,AP+SO,CI,TYPE,POLY,923,144.5
HSQLDB,BU,SO,1-CFA,ALLOCATION,BOX,,
HSQLDB,BU,SO,1-CFA,ALLOCATION,POLY,,
HSQLDB,BU,SO,1-CFA,SMUSH_STRING,BOX,8,109.5
HSQLDB,BU,SO,1-CFA,SMUSH_STRING,POLY,10,297.6
HSQLDB,BU,SO,1-CFA,TYPE,BOX,0,69.5
HSQLDB,BU,SO,1-CFA,TYPE,POLY,2,186.8
HSQLDB,BU,SO,1-TYPE,ALLOCATION,BOX,,
HSQLDB,BU,SO,1-TYPE,ALLOCATION,POLY,,
HSQLDB,BU,SO,1-TYPE,SMUSH_STRING,BOX,8,589.5
HSQLDB,BU,SO,1-TYPE,SMUSH_STRING,POLY,,
HSQLDB,BU,SO,1-TYPE,TYPE,BOX,0,139.1
HSQLDB,BU,SO,1-TYPE,TYPE,POLY,2,251.9
HSQLDB,BU,SO,CI,ALLOCATION,BOX,8,451.3
HSQLDB,BU,SO,CI,ALLOCATION,POLY,10,2575.0
HSQLDB,BU,SO,CI,SMUSH_STRING,BOX,8,95.3
HSQLDB,BU,SO,CI,SMUSH_STRING,POLY,10,247.3
HSQLDB,BU,SO,CI,TYPE,BOX,0,63.3
HSQLDB,BU,SO,CI,TYPE,POLY,2,128.5
HSQLDB,TD,AP,1-CFA,ALLOCATION,BOX,947,46.9
HSQLDB,TD,AP,1-CFA,ALLOCATION,POLY,954,71.1
HSQLDB,TD,AP,1-CFA,SMUSH_STRING,BOX,947,44.8
HSQLDB,TD,AP,1-CFA,SMUSH_STRING,POLY,954,67.0
HSQLDB,TD,AP,1-CFA,TYPE,BOX,947,45.0
HSQLDB,TD,AP,1-CFA,TYPE,POLY,954,65.6
HSQLDB,TD,AP,1-TYPE,ALLOCATION,BOX,947,133.9
HSQLDB,TD,AP,1-TYPE,ALLOCATION,POLY,954,172.4
HSQLDB,TD,AP,1-TYPE,SMUSH_STRING,BOX,947,109.3
HSQLDB,TD,AP,1-TYPE,SMUSH_STRING,POLY,954,145.4
HSQLDB,TD,AP,1-TYPE,TYPE,BOX,947,111.4
HSQLDB,TD,AP,1-TYPE,TYPE,POLY,954,146.8
HSQLDB,TD,AP,CI,ALLOCATION,BOX,947,46.6
HSQLDB,TD,AP,CI,ALLOCATION,POLY,954,72.7
HSQLDB,TD,AP,CI,SMUSH_STRING,BOX,947,40.6
HSQLDB,TD,AP,CI,SMUSH_STRING,POLY,954,62.6
HSQLDB,TD,AP,CI,TYPE,BOX,947,39.4
HSQLDB,TD,AP,CI,TYPE,POLY,954,64.6
HSQLDB,TD,AP+SO,1-CFA,ALLOCATION,BOX,975,483.2
HSQLDB,TD,AP+SO,1-CFA,ALLOCATION,POLY,,
HSQLDB,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,975,103.4
HSQLDB,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,
HSQLDB,TD,AP+SO,1-CFA,TYPE,BOX,971,80.4
HSQLDB,TD,AP+SO,1-CFA,TYPE,POLY,,
HSQLDB,TD,AP+SO,1-TYPE,ALLOCATION,BOX,975,1372.9
HSQLDB,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,
HSQLDB,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,975,500.7
HSQLDB,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
HSQLDB,TD,AP+SO,1-TYPE,TYPE,BOX,971,275.6
HSQLDB,TD,AP+SO,1-TYPE,TYPE,POLY,,
HSQLDB,TD,AP+SO,CI,ALLOCATION,BOX,975,249.0
HSQLDB,TD,AP+SO,CI,ALLOCATION,POLY,,
HSQLDB,TD,AP+SO,CI,SMUSH_STRING,BOX,975,85.8
HSQLDB,TD,AP+SO,CI,SMUSH_STRING,POLY,,
HSQLDB,TD,AP+SO,CI,TYPE,BOX,971,70.9
HSQLDB,TD,AP+SO,CI,TYPE,POLY,,
HSQLDB,TD,SO,1-CFA,ALLOCATION,BOX,973,488.8
HSQLDB,TD,SO,1-CFA,ALLOCATION,POLY,,
HSQLDB,TD,SO,1-CFA,SMUSH_STRING,BOX,973,103.5
HSQLDB,TD,SO,1-CFA,SMUSH_STRING,POLY,,
HSQLDB,TD,SO,1-CFA,TYPE,BOX,382,82.3
HSQLDB,TD,SO,1-CFA,TYPE,POLY,,
HSQLDB,TD,SO,1-TYPE,ALLOCATION,BOX,973,1358.7
HSQLDB,TD,SO,1-TYPE,ALLOCATION,POLY,,
HSQLDB,TD,SO,1-TYPE,SMUSH_STRING,BOX,973,485.7
HSQLDB,TD,SO,1-TYPE,SMUSH_STRING,POLY,,
HSQLDB,TD,SO,1-TYPE,TYPE,BOX,383,283.0
HSQLDB,TD,SO,1-TYPE,TYPE,POLY,,
HSQLDB,TD,SO,CI,ALLOCATION,BOX,973,254.6
HSQLDB,TD,SO,CI,ALLOCATION,POLY,,
HSQLDB,TD,SO,CI,SMUSH_STRING,BOX,973,84.6
HSQLDB,TD,SO,CI,SMUSH_STRING,POLY,,
HSQLDB,TD,SO,CI,TYPE,BOX,383,70.9
HSQLDB,TD,SO,CI,TYPE,POLY,,
HSQLDB,TD+BU,AP,1-CFA,ALLOCATION,BOX,911,27.4
HSQLDB,TD+BU,AP,1-CFA,ALLOCATION,POLY,923,46.5
HSQLDB,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,911,29.7
HSQLDB,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,923,47.9
HSQLDB,TD+BU,AP,1-CFA,TYPE,BOX,911,28.8
HSQLDB,TD+BU,AP,1-CFA,TYPE,POLY,923,45.0
HSQLDB,TD+BU,AP,1-TYPE,ALLOCATION,BOX,911,64.1
HSQLDB,TD+BU,AP,1-TYPE,ALLOCATION,POLY,923,94.0
HSQLDB,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,911,65.0
HSQLDB,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,923,88.9
HSQLDB,TD+BU,AP,1-TYPE,TYPE,BOX,911,61.5
HSQLDB,TD+BU,AP,1-TYPE,TYPE,POLY,923,93.4
HSQLDB,TD+BU,AP,CI,ALLOCATION,BOX,911,25.5
HSQLDB,TD+BU,AP,CI,ALLOCATION,POLY,923,41.5
HSQLDB,TD+BU,AP,CI,SMUSH_STRING,BOX,911,25.5
HSQLDB,TD+BU,AP,CI,SMUSH_STRING,POLY,923,42.4
HSQLDB,TD+BU,AP,CI,TYPE,BOX,911,28.1
HSQLDB,TD+BU,AP,CI,TYPE,POLY,923,44.7
HSQLDB,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,,
HSQLDB,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,,
HSQLDB,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,915,122.8
HSQLDB,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,
HSQLDB,TD+BU,AP+SO,1-CFA,TYPE,BOX,915,88.9
HSQLDB,TD+BU,AP+SO,1-CFA,TYPE,POLY,,
HSQLDB,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,915,3211.4
HSQLDB,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
HSQLDB,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,915,805.4
HSQLDB,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
HSQLDB,TD+BU,AP+SO,1-TYPE,TYPE,BOX,915,259.5
HSQLDB,TD+BU,AP+SO,1-TYPE,TYPE,POLY,,
HSQLDB,TD+BU,AP+SO,CI,ALLOCATION,BOX,915,290.4
HSQLDB,TD+BU,AP+SO,CI,ALLOCATION,POLY,,
HSQLDB,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,915,99.1
HSQLDB,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,,
HSQLDB,TD+BU,AP+SO,CI,TYPE,BOX,915,75.1
HSQLDB,TD+BU,AP+SO,CI,TYPE,POLY,,
HSQLDB,TD+BU,SO,1-CFA,ALLOCATION,BOX,,
HSQLDB,TD+BU,SO,1-CFA,ALLOCATION,POLY,,
HSQLDB,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,12,137.7
HSQLDB,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,,
HSQLDB,TD+BU,SO,1-CFA,TYPE,BOX,4,81.9
HSQLDB,TD+BU,SO,1-CFA,TYPE,POLY,,
HSQLDB,TD+BU,SO,1-TYPE,ALLOCATION,BOX,12,3186.4
HSQLDB,TD+BU,SO,1-TYPE,ALLOCATION,POLY,,
HSQLDB,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,12,742.2
HSQLDB,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,,
HSQLDB,TD+BU,SO,1-TYPE,TYPE,BOX,4,253.7
HSQLDB,TD+BU,SO,1-TYPE,TYPE,POLY,,
HSQLDB,TD+BU,SO,CI,ALLOCATION,BOX,12,280.1
HSQLDB,TD+BU,SO,CI,ALLOCATION,POLY,,
HSQLDB,TD+BU,SO,CI,SMUSH_STRING,BOX,12,103.0
HSQLDB,TD+BU,SO,CI,SMUSH_STRING,POLY,,
HSQLDB,TD+BU,SO,CI,TYPE,BOX,4,70.0
HSQLDB,TD+BU,SO,CI,TYPE,POLY,,

==> data/summarized/jython.csv <==
P,X1,X2,X3,X4,X5,ARRAY,TIME(S)
JYTHON,TD,AP,1-CFA,TYPE,POLY,2919,2015.0
JYTHON,TD,AP,1-TYPE,ALLOCATION,POLY,2876,2326.8
JYTHON,TD,AP,1-TYPE,SMUSH_STRING,POLY,2876,1377.2
JYTHON,TD,AP,CI,ALLOCATION,POLY,2872,1896.3
JYTHON,TD,AP,CI,SMUSH_STRING,POLY,2872,1311.2
JYTHON,TD,AP,1-TYPE,TYPE,POLY,2864,1415.4
JYTHON,TD,AP,CI,TYPE,POLY,2855,1249.9
JYTHON,BU,AP,1-TYPE,ALLOCATION,POLY,2836,327.4
JYTHON,BU,AP,1-TYPE,SMUSH_STRING,POLY,2836,329.1
JYTHON,BU,AP,CI,ALLOCATION,POLY,2834,227.7
JYTHON,BU,AP,CI,SMUSH_STRING,POLY,2834,229.1
JYTHON,BU,AP,1-CFA,ALLOCATION,POLY,2834,721.6
JYTHON,BU,AP,1-CFA,SMUSH_STRING,POLY,2834,693.0
JYTHON,BU,AP,1-TYPE,TYPE,POLY,2824,332.3
JYTHON,BU,AP,CI,TYPE,POLY,2817,227.2
JYTHON,BU,AP,1-CFA,TYPE,POLY,2817,581.1
JYTHON,TD,AP,1-CFA,SMUSH_STRING,BOX,2773,1467.2
JYTHON,TD,AP,1-CFA,TYPE,BOX,2748,541.6
JYTHON,TD,AP,1-TYPE,ALLOCATION,BOX,2710,1254.5
JYTHON,TD,AP,1-TYPE,SMUSH_STRING,BOX,2710,390.9
JYTHON,TD,AP,CI,ALLOCATION,BOX,2706,882.7
JYTHON,TD,AP,CI,SMUSH_STRING,BOX,2706,295.1
JYTHON,TD,AP,1-TYPE,TYPE,BOX,2685,402.2
JYTHON,TD,AP,CI,TYPE,BOX,2681,293.4
JYTHON,BU,AP,1-TYPE,ALLOCATION,BOX,2671,145.4
JYTHON,BU,AP,1-TYPE,SMUSH_STRING,BOX,2671,133.3
JYTHON,BU,AP,CI,ALLOCATION,BOX,2667,78.4
JYTHON,BU,AP,CI,SMUSH_STRING,BOX,2667,75.3
JYTHON,BU,AP,1-CFA,ALLOCATION,BOX,2667,258.0
JYTHON,BU,AP,1-CFA,SMUSH_STRING,BOX,2667,257.4
JYTHON,BU,AP,1-TYPE,TYPE,BOX,2646,143.6
JYTHON,BU,AP,CI,TYPE,BOX,2642,75.7
JYTHON,BU,AP,1-CFA,TYPE,BOX,2642,203.8
JYTHON,TD,AP,1-CFA,ALLOCATION,BOX,,
JYTHON,TD,AP,1-CFA,ALLOCATION,POLY,,
JYTHON,TD,AP,1-CFA,SMUSH_STRING,POLY,,
JYTHON,TD,SO,CI,ALLOCATION,BOX,,
JYTHON,TD,SO,1-CFA,ALLOCATION,BOX,,
JYTHON,TD,SO,1-TYPE,ALLOCATION,BOX,,
JYTHON,TD,SO,CI,SMUSH_STRING,BOX,,
JYTHON,TD,SO,1-CFA,SMUSH_STRING,BOX,,
JYTHON,TD,SO,1-TYPE,SMUSH_STRING,BOX,,
JYTHON,TD,SO,CI,TYPE,BOX,,
JYTHON,TD,SO,1-CFA,TYPE,BOX,,
JYTHON,TD,SO,1-TYPE,TYPE,BOX,,
JYTHON,TD,SO,CI,ALLOCATION,POLY,,
JYTHON,TD,SO,1-CFA,ALLOCATION,POLY,,
JYTHON,TD,SO,1-TYPE,ALLOCATION,POLY,,
JYTHON,TD,SO,CI,SMUSH_STRING,POLY,,
JYTHON,TD,SO,1-CFA,SMUSH_STRING,POLY,,
JYTHON,TD,SO,1-TYPE,SMUSH_STRING,POLY,,
JYTHON,TD,SO,CI,TYPE,POLY,,
JYTHON,TD,SO,1-CFA,TYPE,POLY,,
JYTHON,TD,SO,1-TYPE,TYPE,POLY,,
JYTHON,TD,AP+SO,CI,ALLOCATION,BOX,,
JYTHON,TD,AP+SO,1-CFA,ALLOCATION,BOX,,
JYTHON,TD,AP+SO,1-TYPE,ALLOCATION,BOX,,
JYTHON,TD,AP+SO,CI,SMUSH_STRING,BOX,,
JYTHON,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,,
JYTHON,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
JYTHON,TD,AP+SO,CI,TYPE,BOX,,
JYTHON,TD,AP+SO,1-CFA,TYPE,BOX,,
JYTHON,TD,AP+SO,1-TYPE,TYPE,BOX,,
JYTHON,TD,AP+SO,CI,ALLOCATION,POLY,,
JYTHON,TD,AP+SO,1-CFA,ALLOCATION,POLY,,
JYTHON,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,
JYTHON,TD,AP+SO,CI,SMUSH_STRING,POLY,,
JYTHON,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,
JYTHON,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
JYTHON,TD,AP+SO,CI,TYPE,POLY,,
JYTHON,TD,AP+SO,1-CFA,TYPE,POLY,,
JYTHON,TD,AP+SO,1-TYPE,TYPE,POLY,,
JYTHON,BU,SO,CI,ALLOCATION,BOX,,
JYTHON,BU,SO,1-CFA,ALLOCATION,BOX,,
JYTHON,BU,SO,1-TYPE,ALLOCATION,BOX,,
JYTHON,BU,SO,CI,SMUSH_STRING,BOX,,
JYTHON,BU,SO,1-CFA,SMUSH_STRING,BOX,,
JYTHON,BU,SO,1-TYPE,SMUSH_STRING,BOX,,
JYTHON,BU,SO,CI,TYPE,BOX,,
JYTHON,BU,SO,1-CFA,TYPE,BOX,,
JYTHON,BU,SO,1-TYPE,TYPE,BOX,,
JYTHON,BU,SO,CI,ALLOCATION,POLY,,
JYTHON,BU,SO,1-CFA,ALLOCATION,POLY,,
JYTHON,BU,SO,1-TYPE,ALLOCATION,POLY,,
JYTHON,BU,SO,CI,SMUSH_STRING,POLY,,
JYTHON,BU,SO,1-CFA,SMUSH_STRING,POLY,,
JYTHON,BU,SO,1-TYPE,SMUSH_STRING,POLY,,
JYTHON,BU,SO,CI,TYPE,POLY,,
JYTHON,BU,SO,1-CFA,TYPE,POLY,,
JYTHON,BU,SO,1-TYPE,TYPE,POLY,,
JYTHON,BU,AP+SO,CI,ALLOCATION,BOX,,
JYTHON,BU,AP+SO,1-CFA,ALLOCATION,BOX,,
JYTHON,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
JYTHON,BU,AP+SO,CI,SMUSH_STRING,BOX,,
JYTHON,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,
JYTHON,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
JYTHON,BU,AP+SO,CI,TYPE,BOX,,
JYTHON,BU,AP+SO,1-CFA,TYPE,BOX,,
JYTHON,BU,AP+SO,1-TYPE,TYPE,BOX,,
JYTHON,BU,AP+SO,CI,ALLOCATION,POLY,,
JYTHON,BU,AP+SO,1-CFA,ALLOCATION,POLY,,
JYTHON,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
JYTHON,BU,AP+SO,CI,SMUSH_STRING,POLY,,
JYTHON,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,
JYTHON,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
JYTHON,BU,AP+SO,CI,TYPE,POLY,,
JYTHON,BU,AP+SO,1-CFA,TYPE,POLY,,
JYTHON,BU,AP+SO,1-TYPE,TYPE,POLY,,

==> data/summarized/luindex.csv <==
P,X1,X2,X3,X4,X5,ARRAY,TIME(S)
LUINDEX,BU,AP,1-CFA,ALLOCATION,BOX,1683,156.8
LUINDEX,BU,AP,1-CFA,ALLOCATION,POLY,1751,442.4
LUINDEX,BU,AP,1-CFA,SMUSH_STRING,BOX,1683,164.5
LUINDEX,BU,AP,1-CFA,SMUSH_STRING,POLY,1751,351.2
LUINDEX,BU,AP,1-CFA,TYPE,BOX,1683,156.2
LUINDEX,BU,AP,1-CFA,TYPE,POLY,1751,337.2
LUINDEX,BU,AP,1-TYPE,ALLOCATION,BOX,1693,115.8
LUINDEX,BU,AP,1-TYPE,ALLOCATION,POLY,1761,286.6
LUINDEX,BU,AP,1-TYPE,SMUSH_STRING,BOX,1693,112.4
LUINDEX,BU,AP,1-TYPE,SMUSH_STRING,POLY,1761,275.9
LUINDEX,BU,AP,1-TYPE,TYPE,BOX,1693,118.9
LUINDEX,BU,AP,1-TYPE,TYPE,POLY,1761,269.3
LUINDEX,BU,AP,CI,ALLOCATION,BOX,1682,111.1
LUINDEX,BU,AP,CI,ALLOCATION,POLY,1750,264.2
LUINDEX,BU,AP,CI,SMUSH_STRING,BOX,1682,108.2
LUINDEX,BU,AP,CI,SMUSH_STRING,POLY,1750,266.1
LUINDEX,BU,AP,CI,TYPE,BOX,1682,114.1
LUINDEX,BU,AP,CI,TYPE,POLY,1750,269.2
LUINDEX,BU,AP+SO,1-CFA,ALLOCATION,BOX,,
LUINDEX,BU,AP+SO,1-CFA,ALLOCATION,POLY,,
LUINDEX,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,
LUINDEX,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,
LUINDEX,BU,AP+SO,1-CFA,TYPE,BOX,1691,1001.9
LUINDEX,BU,AP+SO,1-CFA,TYPE,POLY,1759,1929.3
LUINDEX,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
LUINDEX,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
LUINDEX,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,1714,3244.3
LUINDEX,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
LUINDEX,BU,AP+SO,1-TYPE,TYPE,BOX,1700,795.3
LUINDEX,BU,AP+SO,1-TYPE,TYPE,POLY,1768,1580.3
LUINDEX,BU,AP+SO,CI,ALLOCATION,BOX,,
LUINDEX,BU,AP+SO,CI,ALLOCATION,POLY,,
LUINDEX,BU,AP+SO,CI,SMUSH_STRING,BOX,1703,3040.8
LUINDEX,BU,AP+SO,CI,SMUSH_STRING,POLY,,
LUINDEX,BU,AP+SO,CI,TYPE,BOX,1690,760.3
LUINDEX,BU,AP+SO,CI,TYPE,POLY,1758,1476.7
LUINDEX,BU,SO,1-CFA,ALLOCATION,BOX,,
LUINDEX,BU,SO,1-CFA,ALLOCATION,POLY,,
LUINDEX,BU,SO,1-CFA,SMUSH_STRING,BOX,,
LUINDEX,BU,SO,1-CFA,SMUSH_STRING,POLY,,
LUINDEX,BU,SO,1-CFA,TYPE,BOX,10,913.5
LUINDEX,BU,SO,1-CFA,TYPE,POLY,28,2049.8
LUINDEX,BU,SO,1-TYPE,ALLOCATION,BOX,,
LUINDEX,BU,SO,1-TYPE,ALLOCATION,POLY,,
LUINDEX,BU,SO,1-TYPE,SMUSH_STRING,BOX,51,3270.1
LUINDEX,BU,SO,1-TYPE,SMUSH_STRING,POLY,,
LUINDEX,BU,SO,1-TYPE,TYPE,BOX,18,692.6
LUINDEX,BU,SO,1-TYPE,TYPE,POLY,36,1440.0
LUINDEX,BU,SO,CI,ALLOCATION,BOX,,
LUINDEX,BU,SO,CI,ALLOCATION,POLY,,
LUINDEX,BU,SO,CI,SMUSH_STRING,BOX,40,2979.3
LUINDEX,BU,SO,CI,SMUSH_STRING,POLY,,
LUINDEX,BU,SO,CI,TYPE,BOX,9,667.7
LUINDEX,BU,SO,CI,TYPE,POLY,27,1502.6
LUINDEX,TD,AP,1-CFA,ALLOCATION,BOX,1714,323.9
LUINDEX,TD,AP,1-CFA,ALLOCATION,POLY,1790,541.2
LUINDEX,TD,AP,1-CFA,SMUSH_STRING,BOX,1714,339.9
LUINDEX,TD,AP,1-CFA,SMUSH_STRING,POLY,1790,510.3
LUINDEX,TD,AP,1-CFA,TYPE,BOX,1714,401.4
LUINDEX,TD,AP,1-CFA,TYPE,POLY,1790,469.7
LUINDEX,TD,AP,1-TYPE,ALLOCATION,BOX,1724,228.4
LUINDEX,TD,AP,1-TYPE,ALLOCATION,POLY,1800,391.5
LUINDEX,TD,AP,1-TYPE,SMUSH_STRING,BOX,1724,222.1
LUINDEX,TD,AP,1-TYPE,SMUSH_STRING,POLY,1800,375.1
LUINDEX,TD,AP,1-TYPE,TYPE,BOX,1724,222.7
LUINDEX,TD,AP,1-TYPE,TYPE,POLY,1800,397.9
LUINDEX,TD,AP,CI,ALLOCATION,BOX,1711,241.1
LUINDEX,TD,AP,CI,ALLOCATION,POLY,1787,388.5
LUINDEX,TD,AP,CI,SMUSH_STRING,BOX,1711,211.3
LUINDEX,TD,AP,CI,SMUSH_STRING,POLY,1787,342.0
LUINDEX,TD,AP,CI,TYPE,BOX,1711,226.6
LUINDEX,TD,AP,CI,TYPE,POLY,1787,385.0
LUINDEX,TD,AP+SO,1-CFA,ALLOCATION,BOX,,
LUINDEX,TD,AP+SO,1-CFA,ALLOCATION,POLY,,
LUINDEX,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,2003,2791.1
LUINDEX,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,
LUINDEX,TD,AP+SO,1-CFA,TYPE,BOX,1863,1355.1
LUINDEX,TD,AP+SO,1-CFA,TYPE,POLY,,
LUINDEX,TD,AP+SO,1-TYPE,ALLOCATION,BOX,2015,2808.0
LUINDEX,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,
LUINDEX,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,2013,1092.0
LUINDEX,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
LUINDEX,TD,AP+SO,1-TYPE,TYPE,BOX,1873,1071.7
LUINDEX,TD,AP+SO,1-TYPE,TYPE,POLY,,
LUINDEX,TD,AP+SO,CI,ALLOCATION,BOX,2002,3353.4
LUINDEX,TD,AP+SO,CI,ALLOCATION,POLY,,
LUINDEX,TD,AP+SO,CI,SMUSH_STRING,BOX,2000,916.4
LUINDEX,TD,AP+SO,CI,SMUSH_STRING,POLY,,
LUINDEX,TD,AP+SO,CI,TYPE,BOX,1860,994.2
LUINDEX,TD,AP+SO,CI,TYPE,POLY,,
LUINDEX,TD,SO,1-CFA,ALLOCATION,BOX,,
LUINDEX,TD,SO,1-CFA,ALLOCATION,POLY,,
LUINDEX,TD,SO,1-CFA,SMUSH_STRING,BOX,1939,2814.2
LUINDEX,TD,SO,1-CFA,SMUSH_STRING,POLY,,
LUINDEX,TD,SO,1-CFA,TYPE,BOX,574,1492.0
LUINDEX,TD,SO,1-CFA,TYPE,POLY,,
LUINDEX,TD,SO,1-TYPE,ALLOCATION,BOX,1951,3096.1
LUINDEX,TD,SO,1-TYPE,ALLOCATION,POLY,,
LUINDEX,TD,SO,1-TYPE,SMUSH_STRING,BOX,1949,1137.6
LUINDEX,TD,SO,1-TYPE,SMUSH_STRING,POLY,,
LUINDEX,TD,SO,1-TYPE,TYPE,BOX,584,1199.5
LUINDEX,TD,SO,1-TYPE,TYPE,POLY,,
LUINDEX,TD,SO,CI,ALLOCATION,BOX,,
LUINDEX,TD,SO,CI,ALLOCATION,POLY,,
LUINDEX,TD,SO,CI,SMUSH_STRING,BOX,1936,980.6
LUINDEX,TD,SO,CI,SMUSH_STRING,POLY,,
LUINDEX,TD,SO,CI,TYPE,BOX,571,1022.1
LUINDEX,TD,SO,CI,TYPE,POLY,,
LUINDEX,TD+BU,AP,1-CFA,ALLOCATION,BOX,1697,210.9
LUINDEX,TD+BU,AP,1-CFA,ALLOCATION,POLY,1764,354.0
LUINDEX,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,1697,219.2
LUINDEX,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,1764,356.8
LUINDEX,TD+BU,AP,1-CFA,TYPE,BOX,1697,208.1
LUINDEX,TD+BU,AP,1-CFA,TYPE,POLY,1764,366.8
LUINDEX,TD+BU,AP,1-TYPE,ALLOCATION,BOX,1697,164.0
LUINDEX,TD+BU,AP,1-TYPE,ALLOCATION,POLY,1764,301.7
LUINDEX,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,1697,167.8
LUINDEX,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,1764,299.9
LUINDEX,TD+BU,AP,1-TYPE,TYPE,BOX,1697,160.2
LUINDEX,TD+BU,AP,1-TYPE,TYPE,POLY,1764,304.6
LUINDEX,TD+BU,AP,CI,ALLOCATION,BOX,1696,160.7
LUINDEX,TD+BU,AP,CI,ALLOCATION,POLY,1763,304.6
LUINDEX,TD+BU,AP,CI,SMUSH_STRING,BOX,1696,157.8
LUINDEX,TD+BU,AP,CI,SMUSH_STRING,POLY,1763,299.1
LUINDEX,TD+BU,AP,CI,TYPE,BOX,1696,167.7
LUINDEX,TD+BU,AP,CI,TYPE,POLY,1763,270.2
LUINDEX,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,,
LUINDEX,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,,
LUINDEX,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,
LUINDEX,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,
LUINDEX,TD+BU,AP+SO,1-CFA,TYPE,BOX,1707,1099.3
LUINDEX,TD+BU,AP+SO,1-CFA,TYPE,POLY,,
LUINDEX,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
LUINDEX,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
LUINDEX,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,1748,2416.4
LUINDEX,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
LUINDEX,TD+BU,AP+SO,1-TYPE,TYPE,BOX,1707,788.2
LUINDEX,TD+BU,AP+SO,1-TYPE,TYPE,POLY,,
LUINDEX,TD+BU,AP+SO,CI,ALLOCATION,BOX,,
LUINDEX,TD+BU,AP+SO,CI,ALLOCATION,POLY,,
LUINDEX,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,1747,2110.4
LUINDEX,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,,
LUINDEX,TD+BU,AP+SO,CI,TYPE,BOX,1706,812.9
LUINDEX,TD+BU,AP+SO,CI,TYPE,POLY,,
LUINDEX,TD+BU,SO,1-CFA,ALLOCATION,BOX,,
LUINDEX,TD+BU,SO,1-CFA,ALLOCATION,POLY,,
LUINDEX,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,,
LUINDEX,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,,
LUINDEX,TD+BU,SO,1-CFA,TYPE,BOX,249,1306.4
LUINDEX,TD+BU,SO,1-CFA,TYPE,POLY,,
LUINDEX,TD+BU,SO,1-TYPE,ALLOCATION,BOX,,
LUINDEX,TD+BU,SO,1-TYPE,ALLOCATION,POLY,,
LUINDEX,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,308,2302.2
LUINDEX,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,,
LUINDEX,TD+BU,SO,1-TYPE,TYPE,BOX,249,868.4
LUINDEX,TD+BU,SO,1-TYPE,TYPE,POLY,,
LUINDEX,TD+BU,SO,CI,ALLOCATION,BOX,,
LUINDEX,TD+BU,SO,CI,ALLOCATION,POLY,,
LUINDEX,TD+BU,SO,CI,SMUSH_STRING,BOX,307,2153.6
LUINDEX,TD+BU,SO,CI,SMUSH_STRING,POLY,,
LUINDEX,TD+BU,SO,CI,TYPE,BOX,248,876.1
LUINDEX,TD+BU,SO,CI,TYPE,POLY,,

==> data/summarized/lusearch.csv <==
P,X1,X2,X3,X4,X5,ARRAY,TIME(S)
LUSEARCH,BU,AP,1-CFA,ALLOCATION,BOX,913,16.9
LUSEARCH,BU,AP,1-CFA,ALLOCATION,POLY,926,29.8
LUSEARCH,BU,AP,1-CFA,SMUSH_STRING,BOX,913,17.0
LUSEARCH,BU,AP,1-CFA,SMUSH_STRING,POLY,926,31.2
LUSEARCH,BU,AP,1-CFA,TYPE,BOX,913,16.5
LUSEARCH,BU,AP,1-CFA,TYPE,POLY,926,30.6
LUSEARCH,BU,AP,1-TYPE,ALLOCATION,BOX,913,20.6
LUSEARCH,BU,AP,1-TYPE,ALLOCATION,POLY,926,38.6
LUSEARCH,BU,AP,1-TYPE,SMUSH_STRING,BOX,913,17.3
LUSEARCH,BU,AP,1-TYPE,SMUSH_STRING,POLY,926,35.2
LUSEARCH,BU,AP,1-TYPE,TYPE,BOX,913,19.0
LUSEARCH,BU,AP,1-TYPE,TYPE,POLY,926,35.2
LUSEARCH,BU,AP,CI,ALLOCATION,BOX,912,12.6
LUSEARCH,BU,AP,CI,ALLOCATION,POLY,925,27.1
LUSEARCH,BU,AP,CI,SMUSH_STRING,BOX,912,13.1
LUSEARCH,BU,AP,CI,SMUSH_STRING,POLY,925,27.1
LUSEARCH,BU,AP,CI,TYPE,BOX,912,12.9
LUSEARCH,BU,AP,CI,TYPE,POLY,925,26.7
LUSEARCH,BU,AP+SO,1-CFA,ALLOCATION,BOX,913,1120.2
LUSEARCH,BU,AP+SO,1-CFA,ALLOCATION,POLY,,
LUSEARCH,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,913,113.6
LUSEARCH,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,925,283.6
LUSEARCH,BU,AP+SO,1-CFA,TYPE,BOX,913,54.9
LUSEARCH,BU,AP+SO,1-CFA,TYPE,POLY,925,148.1
LUSEARCH,BU,AP+SO,1-TYPE,ALLOCATION,BOX,913,845.2
LUSEARCH,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
LUSEARCH,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,913,199.4
LUSEARCH,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,925,412.6
LUSEARCH,BU,AP+SO,1-TYPE,TYPE,BOX,913,68.8
LUSEARCH,BU,AP+SO,1-TYPE,TYPE,POLY,925,161.6
LUSEARCH,BU,AP+SO,CI,ALLOCATION,BOX,912,182.8
LUSEARCH,BU,AP+SO,CI,ALLOCATION,POLY,924,858.8
LUSEARCH,BU,AP+SO,CI,SMUSH_STRING,BOX,912,136.4
LUSEARCH,BU,AP+SO,CI,SMUSH_STRING,POLY,924,279.4
LUSEARCH,BU,AP+SO,CI,TYPE,BOX,912,56.6
LUSEARCH,BU,AP+SO,CI,TYPE,POLY,924,137.0
LUSEARCH,BU,SO,1-CFA,ALLOCATION,BOX,10,1089.4
LUSEARCH,BU,SO,1-CFA,ALLOCATION,POLY,,
LUSEARCH,BU,SO,1-CFA,SMUSH_STRING,BOX,10,112.9
LUSEARCH,BU,SO,1-CFA,SMUSH_STRING,POLY,12,268.8
LUSEARCH,BU,SO,1-CFA,TYPE,BOX,1,54.2
LUSEARCH,BU,SO,1-CFA,TYPE,POLY,3,104.3
LUSEARCH,BU,SO,1-TYPE,ALLOCATION,BOX,10,831.3
LUSEARCH,BU,SO,1-TYPE,ALLOCATION,POLY,,
LUSEARCH,BU,SO,1-TYPE,SMUSH_STRING,BOX,10,190.6
LUSEARCH,BU,SO,1-TYPE,SMUSH_STRING,POLY,12,399.3
LUSEARCH,BU,SO,1-TYPE,TYPE,BOX,1,71.0
LUSEARCH,BU,SO,1-TYPE,TYPE,POLY,3,121.1
LUSEARCH,BU,SO,CI,ALLOCATION,BOX,9,168.0
LUSEARCH,BU,SO,CI,ALLOCATION,POLY,11,776.0
LUSEARCH,BU,SO,CI,SMUSH_STRING,BOX,9,131.2
LUSEARCH,BU,SO,CI,SMUSH_STRING,POLY,11,279.0
LUSEARCH,BU,SO,CI,TYPE,BOX,0,58.0
LUSEARCH,BU,SO,CI,TYPE,POLY,2,93.8
LUSEARCH,TD,AP,1-CFA,ALLOCATION,BOX,947,22.3
LUSEARCH,TD,AP,1-CFA,ALLOCATION,POLY,957,42.0
LUSEARCH,TD,AP,1-CFA,SMUSH_STRING,BOX,947,22.5
LUSEARCH,TD,AP,1-CFA,SMUSH_STRING,POLY,957,41.1
LUSEARCH,TD,AP,1-CFA,TYPE,BOX,947,22.0
LUSEARCH,TD,AP,1-CFA,TYPE,POLY,957,40.5
LUSEARCH,TD,AP,1-TYPE,ALLOCATION,BOX,947,32.3
LUSEARCH,TD,AP,1-TYPE,ALLOCATION,POLY,957,54.4
LUSEARCH,TD,AP,1-TYPE,SMUSH_STRING,BOX,947,22.0
LUSEARCH,TD,AP,1-TYPE,SMUSH_STRING,POLY,957,41.1
LUSEARCH,TD,AP,1-TYPE,TYPE,BOX,947,21.8
LUSEARCH,TD,AP,1-TYPE,TYPE,POLY,957,43.8
LUSEARCH,TD,AP,CI,ALLOCATION,BOX,946,21.0
LUSEARCH,TD,AP,CI,ALLOCATION,POLY,956,43.5
LUSEARCH,TD,AP,CI,SMUSH_STRING,BOX,946,20.3
LUSEARCH,TD,AP,CI,SMUSH_STRING,POLY,956,38.4
LUSEARCH,TD,AP,CI,TYPE,BOX,946,19.7
LUSEARCH,TD,AP,CI,TYPE,POLY,956,38.1
LUSEARCH,TD,AP+SO,1-CFA,ALLOCATION,BOX,964,82.4
LUSEARCH,TD,AP+SO,1-CFA,ALLOCATION,POLY,979,3289.4
LUSEARCH,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,964,37.5
LUSEARCH,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,
LUSEARCH,TD,AP+SO,1-CFA,TYPE,BOX,962,33.2
LUSEARCH,TD,AP+SO,1-CFA,TYPE,POLY,,
LUSEARCH,TD,AP+SO,1-TYPE,ALLOCATION,BOX,965,338.7
LUSEARCH,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,
LUSEARCH,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,965,48.2
LUSEARCH,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
LUSEARCH,TD,AP+SO,1-TYPE,TYPE,BOX,961,36.9
LUSEARCH,TD,AP+SO,1-TYPE,TYPE,POLY,,
LUSEARCH,TD,AP+SO,CI,ALLOCATION,BOX,964,62.3
LUSEARCH,TD,AP+SO,CI,ALLOCATION,POLY,976,653.3
LUSEARCH,TD,AP+SO,CI,SMUSH_STRING,BOX,964,32.9
LUSEARCH,TD,AP+SO,CI,SMUSH_STRING,POLY,976,528.0
LUSEARCH,TD,AP+SO,CI,TYPE,BOX,960,28.9
LUSEARCH,TD,AP+SO,CI,TYPE,POLY,969,361.7
LUSEARCH,TD,SO,1-CFA,ALLOCATION,BOX,959,102.0
LUSEARCH,TD,SO,1-CFA,ALLOCATION,POLY,,
LUSEARCH,TD,SO,1-CFA,SMUSH_STRING,BOX,959,35.2
LUSEARCH,TD,SO,1-CFA,SMUSH_STRING,POLY,,
LUSEARCH,TD,SO,1-CFA,TYPE,BOX,371,28.5
LUSEARCH,TD,SO,1-CFA,TYPE,POLY,378,2563.9
LUSEARCH,TD,SO,1-TYPE,ALLOCATION,BOX,960,378.3
LUSEARCH,TD,SO,1-TYPE,ALLOCATION,POLY,,
LUSEARCH,TD,SO,1-TYPE,SMUSH_STRING,BOX,960,46.5
LUSEARCH,TD,SO,1-TYPE,SMUSH_STRING,POLY,,
LUSEARCH,TD,SO,1-TYPE,TYPE,BOX,370,34.3
LUSEARCH,TD,SO,1-TYPE,TYPE,POLY,377,2753.5
LUSEARCH,TD,SO,CI,ALLOCATION,BOX,959,66.6
LUSEARCH,TD,SO,CI,ALLOCATION,POLY,969,538.9
LUSEARCH,TD,SO,CI,SMUSH_STRING,BOX,959,31.1
LUSEARCH,TD,SO,CI,SMUSH_STRING,POLY,969,417.4
LUSEARCH,TD,SO,CI,TYPE,BOX,369,26.2
LUSEARCH,TD,SO,CI,TYPE,POLY,376,210.5
LUSEARCH,TD+BU,AP,1-CFA,ALLOCATION,BOX,914,18.9
LUSEARCH,TD+BU,AP,1-CFA,ALLOCATION,POLY,927,32.3
LUSEARCH,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,914,19.2
LUSEARCH,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,927,33.3
LUSEARCH,TD+BU,AP,1-CFA,TYPE,BOX,914,18.2
LUSEARCH,TD+BU,AP,1-CFA,TYPE,POLY,927,32.3
LUSEARCH,TD+BU,AP,1-TYPE,ALLOCATION,BOX,914,19.3
LUSEARCH,TD+BU,AP,1-TYPE,ALLOCATION,POLY,927,40.0
LUSEARCH,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,914,19.4
LUSEARCH,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,927,37.6
LUSEARCH,TD+BU,AP,1-TYPE,TYPE,BOX,914,22.1
LUSEARCH,TD+BU,AP,1-TYPE,TYPE,POLY,927,42.7
LUSEARCH,TD+BU,AP,CI,ALLOCATION,BOX,913,14.6
LUSEARCH,TD+BU,AP,CI,ALLOCATION,POLY,926,30.6
LUSEARCH,TD+BU,AP,CI,SMUSH_STRING,BOX,913,14.9
LUSEARCH,TD+BU,AP,CI,SMUSH_STRING,POLY,926,29.9
LUSEARCH,TD+BU,AP,CI,TYPE,BOX,913,15.0
LUSEARCH,TD+BU,AP,CI,TYPE,POLY,926,30.1
LUSEARCH,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,918,850.1
LUSEARCH,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,929,3356.7
LUSEARCH,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,918,59.0
LUSEARCH,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,929,204.0
LUSEARCH,TD+BU,AP+SO,1-CFA,TYPE,BOX,918,33.0
LUSEARCH,TD+BU,AP+SO,1-CFA,TYPE,POLY,929,112.4
LUSEARCH,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,918,434.9
LUSEARCH,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
LUSEARCH,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,918,101.4
LUSEARCH,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,929,1044.0
LUSEARCH,TD+BU,AP+SO,1-TYPE,TYPE,BOX,918,41.6
LUSEARCH,TD+BU,AP+SO,1-TYPE,TYPE,POLY,929,162.3
LUSEARCH,TD+BU,AP+SO,CI,ALLOCATION,BOX,917,98.5
LUSEARCH,TD+BU,AP+SO,CI,ALLOCATION,POLY,928,571.3
LUSEARCH,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,917,50.8
LUSEARCH,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,928,193.5
LUSEARCH,TD+BU,AP+SO,CI,TYPE,BOX,917,28.0
LUSEARCH,TD+BU,AP+SO,CI,TYPE,POLY,928,103.3
LUSEARCH,TD+BU,SO,1-CFA,ALLOCATION,BOX,31,853.8
LUSEARCH,TD+BU,SO,1-CFA,ALLOCATION,POLY,33,3470.7
LUSEARCH,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,31,56.6
LUSEARCH,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,33,207.9
LUSEARCH,TD+BU,SO,1-CFA,TYPE,BOX,22,33.2
LUSEARCH,TD+BU,SO,1-CFA,TYPE,POLY,24,66.0
LUSEARCH,TD+BU,SO,1-TYPE,ALLOCATION,BOX,31,424.8
LUSEARCH,TD+BU,SO,1-TYPE,ALLOCATION,POLY,,
LUSEARCH,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,31,91.8
LUSEARCH,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,33,1059.0
LUSEARCH,TD+BU,SO,1-TYPE,TYPE,BOX,22,40.8
LUSEARCH,TD+BU,SO,1-TYPE,TYPE,POLY,24,110.8
LUSEARCH,TD+BU,SO,CI,ALLOCATION,BOX,30,95.5
LUSEARCH,TD+BU,SO,CI,ALLOCATION,POLY,32,533.1
LUSEARCH,TD+BU,SO,CI,SMUSH_STRING,BOX,30,52.8
LUSEARCH,TD+BU,SO,CI,SMUSH_STRING,POLY,32,189.0
LUSEARCH,TD+BU,SO,CI,TYPE,BOX,21,26.6
LUSEARCH,TD+BU,SO,CI,TYPE,POLY,23,58.2

==> data/summarized/pmd.csv <==
P,X1,X2,X3,X4,X5,ARRAY,TIME(S)
PMD,BU,AP,1-CFA,ALLOCATION,BOX,3177,410.4
PMD,BU,AP,1-CFA,ALLOCATION,POLY,3248,1038.9
PMD,BU,AP,1-CFA,SMUSH_STRING,BOX,3177,407.6
PMD,BU,AP,1-CFA,SMUSH_STRING,POLY,3248,1014.3
PMD,BU,AP,1-CFA,TYPE,BOX,3177,238.4
PMD,BU,AP,1-CFA,TYPE,POLY,3248,696.4
PMD,BU,AP,1-TYPE,ALLOCATION,BOX,3177,178.6
PMD,BU,AP,1-TYPE,ALLOCATION,POLY,3248,440.9
PMD,BU,AP,1-TYPE,SMUSH_STRING,BOX,3177,188.1
PMD,BU,AP,1-TYPE,SMUSH_STRING,POLY,3248,452.3
PMD,BU,AP,1-TYPE,TYPE,BOX,3177,154.6
PMD,BU,AP,1-TYPE,TYPE,POLY,3248,422.7
PMD,BU,AP,CI,ALLOCATION,BOX,3173,118.8
PMD,BU,AP,CI,ALLOCATION,POLY,3244,351.7
PMD,BU,AP,CI,SMUSH_STRING,BOX,3173,119.1
PMD,BU,AP,CI,SMUSH_STRING,POLY,3244,347.3
PMD,BU,AP,CI,TYPE,BOX,3153,104.0
PMD,BU,AP,CI,TYPE,POLY,3224,307.3
PMD,BU,AP+SO,1-CFA,ALLOCATION,BOX,,
PMD,BU,AP+SO,1-CFA,ALLOCATION,POLY,,
PMD,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,
PMD,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,
PMD,BU,AP+SO,1-CFA,TYPE,BOX,,
PMD,BU,AP+SO,1-CFA,TYPE,POLY,,
PMD,BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
PMD,BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
PMD,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
PMD,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
PMD,BU,AP+SO,1-TYPE,TYPE,BOX,,
PMD,BU,AP+SO,1-TYPE,TYPE,POLY,,
PMD,BU,AP+SO,CI,ALLOCATION,BOX,,
PMD,BU,AP+SO,CI,ALLOCATION,POLY,,
PMD,BU,AP+SO,CI,SMUSH_STRING,BOX,,
PMD,BU,AP+SO,CI,SMUSH_STRING,POLY,,
PMD,BU,AP+SO,CI,TYPE,BOX,,
PMD,BU,AP+SO,CI,TYPE,POLY,,
PMD,BU,SO,1-CFA,ALLOCATION,BOX,,
PMD,BU,SO,1-CFA,ALLOCATION,POLY,,
PMD,BU,SO,1-CFA,SMUSH_STRING,BOX,,
PMD,BU,SO,1-CFA,SMUSH_STRING,POLY,,
PMD,BU,SO,1-CFA,TYPE,BOX,,
PMD,BU,SO,1-CFA,TYPE,POLY,,
PMD,BU,SO,1-TYPE,ALLOCATION,BOX,,
PMD,BU,SO,1-TYPE,ALLOCATION,POLY,,
PMD,BU,SO,1-TYPE,SMUSH_STRING,BOX,,
PMD,BU,SO,1-TYPE,SMUSH_STRING,POLY,,
PMD,BU,SO,1-TYPE,TYPE,BOX,,
PMD,BU,SO,1-TYPE,TYPE,POLY,,
PMD,BU,SO,CI,ALLOCATION,BOX,,
PMD,BU,SO,CI,ALLOCATION,POLY,,
PMD,BU,SO,CI,SMUSH_STRING,BOX,,
PMD,BU,SO,CI,SMUSH_STRING,POLY,,
PMD,BU,SO,CI,TYPE,BOX,,
PMD,BU,SO,CI,TYPE,POLY,,
PMD,TD,AP,1-CFA,ALLOCATION,BOX,,
PMD,TD,AP,1-CFA,ALLOCATION,POLY,,
PMD,TD,AP,1-CFA,SMUSH_STRING,BOX,,
PMD,TD,AP,1-CFA,SMUSH_STRING,POLY,,
PMD,TD,AP,1-CFA,TYPE,BOX,3202,871.9
PMD,TD,AP,1-CFA,TYPE,POLY,3284,2803.3
PMD,TD,AP,1-TYPE,ALLOCATION,BOX,3203,888.9
PMD,TD,AP,1-TYPE,ALLOCATION,POLY,3285,2301.3
PMD,TD,AP,1-TYPE,SMUSH_STRING,BOX,3203,533.8
PMD,TD,AP,1-TYPE,SMUSH_STRING,POLY,3285,1833.5
PMD,TD,AP,1-TYPE,TYPE,BOX,3203,498.3
PMD,TD,AP,1-TYPE,TYPE,POLY,3285,1841.3
PMD,TD,AP,CI,ALLOCATION,BOX,3198,695.0
PMD,TD,AP,CI,ALLOCATION,POLY,3280,1968.0
PMD,TD,AP,CI,SMUSH_STRING,BOX,3198,465.0
PMD,TD,AP,CI,SMUSH_STRING,POLY,3280,1749.1
PMD,TD,AP,CI,TYPE,BOX,3178,435.3
PMD,TD,AP,CI,TYPE,POLY,3260,1682.3
PMD,TD,AP+SO,1-CFA,ALLOCATION,BOX,,
PMD,TD,AP+SO,1-CFA,ALLOCATION,POLY,,
PMD,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,,
PMD,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,,
PMD,TD,AP+SO,1-CFA,TYPE,BOX,,
PMD,TD,AP+SO,1-CFA,TYPE,POLY,,
PMD,TD,AP+SO,1-TYPE,ALLOCATION,BOX,,
PMD,TD,AP+SO,1-TYPE,ALLOCATION,POLY,,
PMD,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
PMD,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
PMD,TD,AP+SO,1-TYPE,TYPE,BOX,,
PMD,TD,AP+SO,1-TYPE,TYPE,POLY,,
PMD,TD,AP+SO,CI,ALLOCATION,BOX,,
PMD,TD,AP+SO,CI,ALLOCATION,POLY,,
PMD,TD,AP+SO,CI,SMUSH_STRING,BOX,,
PMD,TD,AP+SO,CI,SMUSH_STRING,POLY,,
PMD,TD,AP+SO,CI,TYPE,BOX,3301,2970.1
PMD,TD,AP+SO,CI,TYPE,POLY,,
PMD,TD,SO,1-CFA,ALLOCATION,BOX,,
PMD,TD,SO,1-CFA,ALLOCATION,POLY,,
PMD,TD,SO,1-CFA,SMUSH_STRING,BOX,,
PMD,TD,SO,1-CFA,SMUSH_STRING,POLY,,
PMD,TD,SO,1-CFA,TYPE,BOX,,
PMD,TD,SO,1-CFA,TYPE,POLY,,
PMD,TD,SO,1-TYPE,ALLOCATION,BOX,,
PMD,TD,SO,1-TYPE,ALLOCATION,POLY,,
PMD,TD,SO,1-TYPE,SMUSH_STRING,BOX,,
PMD,TD,SO,1-TYPE,SMUSH_STRING,POLY,,
PMD,TD,SO,1-TYPE,TYPE,BOX,,
PMD,TD,SO,1-TYPE,TYPE,POLY,,
PMD,TD,SO,CI,ALLOCATION,BOX,,
PMD,TD,SO,CI,ALLOCATION,POLY,,
PMD,TD,SO,CI,SMUSH_STRING,BOX,,
PMD,TD,SO,CI,SMUSH_STRING,POLY,,
PMD,TD,SO,CI,TYPE,BOX,504,2766.4
PMD,TD,SO,CI,TYPE,POLY,,
PMD,TD+BU,AP,1-CFA,ALLOCATION,BOX,,
PMD,TD+BU,AP,1-CFA,ALLOCATION,POLY,,
PMD,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,,
PMD,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,,
PMD,TD+BU,AP,1-CFA,TYPE,BOX,3200,772.5
PMD,TD+BU,AP,1-CFA,TYPE,POLY,3271,2613.1
PMD,TD+BU,AP,1-TYPE,ALLOCATION,BOX,3200,498.3
PMD,TD+BU,AP,1-TYPE,ALLOCATION,POLY,3271,1795.3
PMD,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,3200,496.5
PMD,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,3271,1760.5
PMD,TD+BU,AP,1-TYPE,TYPE,BOX,3200,513.4
PMD,TD+BU,AP,1-TYPE,TYPE,POLY,3271,1738.2
PMD,TD+BU,AP,CI,ALLOCATION,BOX,3196,440.3
PMD,TD+BU,AP,CI,ALLOCATION,POLY,3267,1693.0
PMD,TD+BU,AP,CI,SMUSH_STRING,BOX,3196,426.8
PMD,TD+BU,AP,CI,SMUSH_STRING,POLY,3267,1628.0
PMD,TD+BU,AP,CI,TYPE,BOX,3176,417.7
PMD,TD+BU,AP,CI,TYPE,POLY,3247,1609.4
PMD,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,,
PMD,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,,
PMD,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,,
PMD,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,,
PMD,TD+BU,AP+SO,1-CFA,TYPE,BOX,,
PMD,TD+BU,AP+SO,1-CFA,TYPE,POLY,,
PMD,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,,
PMD,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,,
PMD,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,,
PMD,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,,
PMD,TD+BU,AP+SO,1-TYPE,TYPE,BOX,,
PMD,TD+BU,AP+SO,1-TYPE,TYPE,POLY,,
PMD,TD+BU,AP+SO,CI,ALLOCATION,BOX,,
PMD,TD+BU,AP+SO,CI,ALLOCATION,POLY,,
PMD,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,,
PMD,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,,
PMD,TD+BU,AP+SO,CI,TYPE,BOX,3181,2812.4
PMD,TD+BU,AP+SO,CI,TYPE,POLY,,
PMD,TD+BU,SO,1-CFA,ALLOCATION,BOX,,
PMD,TD+BU,SO,1-CFA,ALLOCATION,POLY,,
PMD,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,,
PMD,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,,
PMD,TD+BU,SO,1-CFA,TYPE,BOX,,
PMD,TD+BU,SO,1-CFA,TYPE,POLY,,
PMD,TD+BU,SO,1-TYPE,ALLOCATION,BOX,,
PMD,TD+BU,SO,1-TYPE,ALLOCATION,POLY,,
PMD,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,,
PMD,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,,
PMD,TD+BU,SO,1-TYPE,TYPE,BOX,,
PMD,TD+BU,SO,1-TYPE,TYPE,POLY,,
PMD,TD+BU,SO,CI,ALLOCATION,BOX,,
PMD,TD+BU,SO,CI,ALLOCATION,POLY,,
PMD,TD+BU,SO,CI,SMUSH_STRING,BOX,,
PMD,TD+BU,SO,CI,SMUSH_STRING,POLY,,
PMD,TD+BU,SO,CI,TYPE,BOX,1759,2788.7
PMD,TD+BU,SO,CI,TYPE,POLY,,

==> data/summarized/xalan.csv <==
P,X1,X2,X3,X4,X5,ARRAY,TIME(s)
XALAN,BU,AP,1-CFA,ALLOCATION,BOX,913,15.5
XALAN,BU,AP,1-CFA,ALLOCATION,POLY,924,30.3
XALAN,BU,AP,1-CFA,SMUSH_STRING,BOX,913,16.6
XALAN,BU,AP,1-CFA,SMUSH_STRING,POLY,924,31.2
XALAN,BU,AP,1-CFA,TYPE,BOX,913,15.8
XALAN,BU,AP,1-CFA,TYPE,POLY,924,32.0
XALAN,BU,AP,1-TYPE,ALLOCATION,BOX,913,16.0
XALAN,BU,AP,1-TYPE,ALLOCATION,POLY,924,30.6
XALAN,BU,AP,1-TYPE,SMUSH_STRING,BOX,913,13.6
XALAN,BU,AP,1-TYPE,SMUSH_STRING,POLY,924,29.1
XALAN,BU,AP,1-TYPE,TYPE,BOX,913,15.7
XALAN,BU,AP,1-TYPE,TYPE,POLY,924,28.7
XALAN,BU,AP,CI,ALLOCATION,BOX,912,12.7
XALAN,BU,AP,CI,ALLOCATION,POLY,923,26.9
XALAN,BU,AP,CI,SMUSH_STRING,BOX,912,12.7
XALAN,BU,AP,CI,SMUSH_STRING,POLY,923,26.7
XALAN,BU,AP,CI,TYPE,BOX,912,13.3
XALAN,BU,AP,CI,TYPE,POLY,923,25.8
XALAN,BU,AP+SO,1-CFA,ALLOCATION,BOX,913,904.7
XALAN,BU,AP+SO,1-CFA,ALLOCATION,POLY,923,2864.9
XALAN,BU,AP+SO,1-CFA,SMUSH_STRING,BOX,913,81.8
XALAN,BU,AP+SO,1-CFA,SMUSH_STRING,POLY,923,237.7
XALAN,BU,AP+SO,1-CFA,TYPE,BOX,913,43.5
XALAN,BU,AP+SO,1-CFA,TYPE,POLY,924,133.2
XALAN,BU,AP+SO,1-TYPE,ALLOCATION,BOX,913,272.0
XALAN,BU,AP+SO,1-TYPE,ALLOCATION,POLY,923,2459.4
XALAN,BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,913,88.0
XALAN,BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,923,250.4
XALAN,BU,AP+SO,1-TYPE,TYPE,BOX,913,44.0
XALAN,BU,AP+SO,1-TYPE,TYPE,POLY,924,137.0
XALAN,BU,AP+SO,CI,ALLOCATION,BOX,912,139.5
XALAN,BU,AP+SO,CI,ALLOCATION,POLY,922,724.9
XALAN,BU,AP+SO,CI,SMUSH_STRING,BOX,912,78.8
XALAN,BU,AP+SO,CI,SMUSH_STRING,POLY,922,216.5
XALAN,BU,AP+SO,CI,TYPE,BOX,912,38.8
XALAN,BU,AP+SO,CI,TYPE,POLY,923,124.8
XALAN,BU,SO,1-CFA,ALLOCATION,BOX,10,935.1
XALAN,BU,SO,1-CFA,ALLOCATION,POLY,12,2840.9
XALAN,BU,SO,1-CFA,SMUSH_STRING,BOX,10,83.3
XALAN,BU,SO,1-CFA,SMUSH_STRING,POLY,12,217.1
XALAN,BU,SO,1-CFA,TYPE,BOX,1,43.8
XALAN,BU,SO,1-CFA,TYPE,POLY,3,95.1
XALAN,BU,SO,1-TYPE,ALLOCATION,BOX,10,270.7
XALAN,BU,SO,1-TYPE,ALLOCATION,POLY,12,2257.4
XALAN,BU,SO,1-TYPE,SMUSH_STRING,BOX,10,84.8
XALAN,BU,SO,1-TYPE,SMUSH_STRING,POLY,12,228.1
XALAN,BU,SO,1-TYPE,TYPE,BOX,1,40.2
XALAN,BU,SO,1-TYPE,TYPE,POLY,3,90.3
XALAN,BU,SO,CI,ALLOCATION,BOX,9,135.8
XALAN,BU,SO,CI,ALLOCATION,POLY,11,664.9
XALAN,BU,SO,CI,SMUSH_STRING,BOX,9,76.3
XALAN,BU,SO,CI,SMUSH_STRING,POLY,11,190.2
XALAN,BU,SO,CI,TYPE,BOX,0,38.4
XALAN,BU,SO,CI,TYPE,POLY,2,78.8
XALAN,TD,AP,1-CFA,ALLOCATION,BOX,934,21.3
XALAN,TD,AP,1-CFA,ALLOCATION,POLY,942,41.4
XALAN,TD,AP,1-CFA,SMUSH_STRING,BOX,934,20.1
XALAN,TD,AP,1-CFA,SMUSH_STRING,POLY,942,39.8
XALAN,TD,AP,1-CFA,TYPE,BOX,934,18.7
XALAN,TD,AP,1-CFA,TYPE,POLY,942,38.8
XALAN,TD,AP,1-TYPE,ALLOCATION,BOX,934,22.0
XALAN,TD,AP,1-TYPE,ALLOCATION,POLY,942,42.4
XALAN,TD,AP,1-TYPE,SMUSH_STRING,BOX,934,18.2
XALAN,TD,AP,1-TYPE,SMUSH_STRING,POLY,942,36.8
XALAN,TD,AP,1-TYPE,TYPE,BOX,934,18.3
XALAN,TD,AP,1-TYPE,TYPE,POLY,942,34.9
XALAN,TD,AP,CI,ALLOCATION,BOX,933,20.3
XALAN,TD,AP,CI,ALLOCATION,POLY,941,41.1
XALAN,TD,AP,CI,SMUSH_STRING,BOX,933,18.3
XALAN,TD,AP,CI,SMUSH_STRING,POLY,941,36.2
XALAN,TD,AP,CI,TYPE,BOX,933,17.9
XALAN,TD,AP,CI,TYPE,POLY,941,35.2
XALAN,TD,AP+SO,1-CFA,ALLOCATION,BOX,955,81.7
XALAN,TD,AP+SO,1-CFA,ALLOCATION,POLY,966,691.6
XALAN,TD,AP+SO,1-CFA,SMUSH_STRING,BOX,971,29.4
XALAN,TD,AP+SO,1-CFA,SMUSH_STRING,POLY,981,219.7
XALAN,TD,AP+SO,1-CFA,TYPE,BOX,968,24.1
XALAN,TD,AP+SO,1-CFA,TYPE,POLY,975,90.5
XALAN,TD,AP+SO,1-TYPE,ALLOCATION,BOX,956,116.9
XALAN,TD,AP+SO,1-TYPE,ALLOCATION,POLY,966,359.0
XALAN,TD,AP+SO,1-TYPE,SMUSH_STRING,BOX,971,28.8
XALAN,TD,AP+SO,1-TYPE,SMUSH_STRING,POLY,981,196.6
XALAN,TD,AP+SO,1-TYPE,TYPE,BOX,968,21.7
XALAN,TD,AP+SO,1-TYPE,TYPE,POLY,975,88.9
XALAN,TD,AP+SO,CI,ALLOCATION,BOX,955,64.7
XALAN,TD,AP+SO,CI,ALLOCATION,POLY,965,341.0
XALAN,TD,AP+SO,CI,SMUSH_STRING,BOX,970,26.3
XALAN,TD,AP+SO,CI,SMUSH_STRING,POLY,980,193.7
XALAN,TD,AP+SO,CI,TYPE,BOX,967,22.8
XALAN,TD,AP+SO,CI,TYPE,POLY,974,89.3
XALAN,TD,SO,1-CFA,ALLOCATION,BOX,950,97.3
XALAN,TD,SO,1-CFA,ALLOCATION,POLY,961,616.1
XALAN,TD,SO,1-CFA,SMUSH_STRING,BOX,963,28.4
XALAN,TD,SO,1-CFA,SMUSH_STRING,POLY,974,195.1
XALAN,TD,SO,1-CFA,TYPE,BOX,377,21.7
XALAN,TD,SO,1-CFA,TYPE,POLY,384,52.1
XALAN,TD,SO,1-TYPE,ALLOCATION,BOX,951,128.6
XALAN,TD,SO,1-TYPE,ALLOCATION,POLY,961,350.7
XALAN,TD,SO,1-TYPE,SMUSH_STRING,BOX,966,25.2
XALAN,TD,SO,1-TYPE,SMUSH_STRING,POLY,976,173.0
XALAN,TD,SO,1-TYPE,TYPE,BOX,377,21.0
XALAN,TD,SO,1-TYPE,TYPE,POLY,384,49.3
XALAN,TD,SO,CI,ALLOCATION,BOX,950,70.3
XALAN,TD,SO,CI,ALLOCATION,POLY,960,326.1
XALAN,TD,SO,CI,SMUSH_STRING,BOX,965,24.2
XALAN,TD,SO,CI,SMUSH_STRING,POLY,975,162.6
XALAN,TD,SO,CI,TYPE,BOX,376,19.9
XALAN,TD,SO,CI,TYPE,POLY,382,56.0
XALAN,TD+BU,AP,1-CFA,ALLOCATION,BOX,913,17.5
XALAN,TD+BU,AP,1-CFA,ALLOCATION,POLY,924,32.6
XALAN,TD+BU,AP,1-CFA,SMUSH_STRING,BOX,913,17.9
XALAN,TD+BU,AP,1-CFA,SMUSH_STRING,POLY,924,31.5
XALAN,TD+BU,AP,1-CFA,TYPE,BOX,913,17.7
XALAN,TD+BU,AP,1-CFA,TYPE,POLY,924,32.8
XALAN,TD+BU,AP,1-TYPE,ALLOCATION,BOX,913,16.8
XALAN,TD+BU,AP,1-TYPE,ALLOCATION,POLY,924,33.2
XALAN,TD+BU,AP,1-TYPE,SMUSH_STRING,BOX,913,15.7
XALAN,TD+BU,AP,1-TYPE,SMUSH_STRING,POLY,924,32.3
XALAN,TD+BU,AP,1-TYPE,TYPE,BOX,913,16.0
XALAN,TD+BU,AP,1-TYPE,TYPE,POLY,924,32.1
XALAN,TD+BU,AP,CI,ALLOCATION,BOX,912,13.3
XALAN,TD+BU,AP,CI,ALLOCATION,POLY,923,31.7
XALAN,TD+BU,AP,CI,SMUSH_STRING,BOX,912,14.1
XALAN,TD+BU,AP,CI,SMUSH_STRING,POLY,923,31.1
XALAN,TD+BU,AP,CI,TYPE,BOX,912,14.6
XALAN,TD+BU,AP,CI,TYPE,POLY,923,30.4
XALAN,TD+BU,AP+SO,1-CFA,ALLOCATION,BOX,917,760.0
XALAN,TD+BU,AP+SO,1-CFA,ALLOCATION,POLY,927,1805.3
XALAN,TD+BU,AP+SO,1-CFA,SMUSH_STRING,BOX,917,54.9
XALAN,TD+BU,AP+SO,1-CFA,SMUSH_STRING,POLY,927,166.8
XALAN,TD+BU,AP+SO,1-CFA,TYPE,BOX,917,31.8
XALAN,TD+BU,AP+SO,1-CFA,TYPE,POLY,927,100.4
XALAN,TD+BU,AP+SO,1-TYPE,ALLOCATION,BOX,917,124.3
XALAN,TD+BU,AP+SO,1-TYPE,ALLOCATION,POLY,927,616.2
XALAN,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,BOX,917,54.3
XALAN,TD+BU,AP+SO,1-TYPE,SMUSH_STRING,POLY,927,167.7
XALAN,TD+BU,AP+SO,1-TYPE,TYPE,BOX,917,30.7
XALAN,TD+BU,AP+SO,1-TYPE,TYPE,POLY,927,98.0
XALAN,TD+BU,AP+SO,CI,ALLOCATION,BOX,916,86.3
XALAN,TD+BU,AP+SO,CI,ALLOCATION,POLY,926,392.9
XALAN,TD+BU,AP+SO,CI,SMUSH_STRING,BOX,916,46.2
XALAN,TD+BU,AP+SO,CI,SMUSH_STRING,POLY,926,153.1
XALAN,TD+BU,AP+SO,CI,TYPE,BOX,916,27.5
XALAN,TD+BU,AP+SO,CI,TYPE,POLY,926,93.6
XALAN,TD+BU,SO,1-CFA,ALLOCATION,BOX,14,728.7
XALAN,TD+BU,SO,1-CFA,ALLOCATION,POLY,16,1770.6
XALAN,TD+BU,SO,1-CFA,SMUSH_STRING,BOX,14,49.7
XALAN,TD+BU,SO,1-CFA,SMUSH_STRING,POLY,16,144.4
XALAN,TD+BU,SO,1-CFA,TYPE,BOX,5,28.1
XALAN,TD+BU,SO,1-CFA,TYPE,POLY,7,58.7
XALAN,TD+BU,SO,1-TYPE,ALLOCATION,BOX,14,112.9
XALAN,TD+BU,SO,1-TYPE,ALLOCATION,POLY,16,577.0
XALAN,TD+BU,SO,1-TYPE,SMUSH_STRING,BOX,14,45.5
XALAN,TD+BU,SO,1-TYPE,SMUSH_STRING,POLY,16,139.6
XALAN,TD+BU,SO,1-TYPE,TYPE,BOX,5,23.7
XALAN,TD+BU,SO,1-TYPE,TYPE,POLY,7,51.7
XALAN,TD+BU,SO,CI,ALLOCATION,BOX,13,85.0
XALAN,TD+BU,SO,CI,ALLOCATION,POLY,15,325.7
XALAN,TD+BU,SO,CI,SMUSH_STRING,BOX,13,41.4
XALAN,TD+BU,SO,CI,SMUSH_STRING,POLY,15,136.0
XALAN,TD+BU,SO,CI,TYPE,BOX,4,22.5
XALAN,TD+BU,SO,CI,TYPE,POLY,6,47.5

==> notes/abstract-semantics.txt <==
TODO:

- Add a rule for conditionals that performs joins on the paths.
- Add a map P to the abstact domain from paths p to symbolic values
  sv. Then modify the domain of C to be variables x or access paths
  sv.i (not paths x.i). Then, we change the rules for access paths and
  must-alias constraints as follows:
  - Whenever we do assignments between pointer-typed paths, we update
     P appropriately.
  - When we do reads/writes on int-typed paths, we consult P to see if
     an appropriate symbolic value exists, and construct an access
     path from that, doing basically the same as before, otherwise.
  - Update the join rules for doing joins on P. Basically we should
     drop information when the same pointer-typed path is to different
     symbolic values. If it's to the same one, then join the contents
     of each side.
- Add support for "fresh" pointers. Basically, right after you
  construct something, e.g., p = new P(...) then p should be made to
  point to fresh sv, so that p.f, p.g, etc. are access paths.
- Maybe: Think about how to selectively treat an arbitrary data
  structure element with strong updates, e.g., as we did with
  existentials in locksmith.

* Syntax

Numbers		n ∈ Z
Fields  	i,j ∈ N   (any enumerable domain)
Vars		x,y,z,f ∈ N  (any enumerable domain)
Paths		p ::= x | x.i
Vals		v ::= n | x
Exprs		e ::= v | new^r (v,v) | p | v op v
Cmds		c ::= x.i := y | x := f(y) | x := y.i
Defs		s ::= fun f(z) = c; return x | s; s

(TO ADD?: let x = e | let x = φ(x,y) | if e then c else c | while e do c | c; c)

* Analysis

Names		r ∈ N  (any enumerable domain, from points-to analysis)
                       // Call this abstract reference since it abstracts
                       // concrete heap references?
Locs		l ∈ SumLocs ∪ InitLocs 
SumLocs		l,r:i ∈ Names x Fields 
InitLocs 	l,r:i:n ∈ Names x Fields x N  (initial "single" locations)
Targets		tgt ∈ Paths ∪ Locs      
PtsTo		Pt ∈ Targets ⇀ P(Names)    (input from WALA)
NumDom		C  (where dimensions in dom(C) are synonymous with Paths)
Pts2Map		M ∈ Locs ⇀ Paths
AbsDom		L ∈ NumDom x Pts2Map  (i.e., (C, M))

Renamings	A ∈ Locs ⇀ Locs
PathSets 	ps ∈ P(Paths)
VarSets		vs ∈ P(Vars)
NameSets  	rs ∈ P(Names)
LocSets 	ls ∈ P(Locs)           
AbsDomSets	Ls ∈ P(L)
TargetSets	tgts ∈ P(Targets)

The first half of the above definitions basically relate to the
definition of the abstract domain. The map Pt defines a (context
insensitive) points-to analysis: it is a map from variables or
locations to a set of abstract names, where a location is just an
abstract name coupled with a field name. A numeric domain C is a set
of constraints involving numeric expressions involving variables,
constants, and various operators; e.g., this could be convex
polyhedra. An abstract domain L is a pair of a numeric domain C and
map M from (heap) locations to paths, which serve as the dimensions
in constraints in C. (We assume that program paths p and
variables in the numeric domain are the same, so no map is needed for
them.)

The second half of the above definitions define programs s, which is a
sequence of function definitions. For simplicity, we have a function
take a single argument, and always return its result stored in some
variable x. The function's body is a command c, which is basically
standard. Note that we assume a function body is in SSA form.

============================================================

* Operations on abstract domains L

What comes next are definitions of a sequence of operations on
abstract domains L. We assume the existence of operations on maps M
and numeric domains C. In particular:

Cemp is the empty numeric domain, and Memp is the empty map.

Forget(C,x) denotes C' which is the same as C except that variable x
is removed (if present).

C[x ↦ e] denotes domain C' which is the same as C but is strongly
updated with the assignment of e to x. This either "forgets" the
dimension x and reassigns it to e, or does something slightly
different if the assignment is invertible.

C1 ⊔ C2 is a domain that denotes all of the states in C1 or C2. For
example, if C1 states that x = 5 and C2 states that x = 3, then C1 ⊔
C2 would denote both states, e.g., as x = 3 ∨ x = 5 (if disjunctions
are supported), as 3 ≤ x ≤ 5 (if C is the interval domain), etc.

Fresh(C,z) iff z does not appear in any constraints in C (z "is
fresh").

Dup(C,x) denotes C',z where C' is the same as C but with the
constraints for x duplicated as constraints for z, where Fresh(C,z).

M[l ↦ x] denotes a map that is the same as M but with l mapped to x.

Here are the operations we define on L (with some explanations):

Lemp = (Cemp,Memp)

(Forget)
Forget(L,p) = (Forget(C,p), L.M)

(Strong path update)
L[p ↦ q] = (L.C[p ↦ q], L.M)

(Weak path update)
L[p = q] = (L.C ⊔ Cemp[ p ↦ q ], L.M)

(Weak heap update: case 1, update existing x)
L[l = p] = L' where
  x = L.M(l)
  L' = (L.C[x = p], L.M)

(Weak heap update: case 2, add fresh x)
L[l = p] = L' where
  l ∉ Dom(L.M)
  Fresh(L.C,x)
  L' = (L.C[x = p], L.M[l ↦ x])

(Duplicate constraints for heap loc)
Dup(L,l) = L',z where
  x = L.M(l)
  C',z = Dup(C,x)
  L' = (C',L.M)

The above definition creates a fresh dimension z and then duplicates
all of the constraints involving l, but applies them to z
instead. Note that we do not create a new heap location and map it to
the duplicated dimension z; the rule that uses Dup(L,l) is expected to
operate on z directly.

(Fresh initial value for heap location)
FreshInit(L,g,r:i) = L' where   
  r:i:n ∉ dom(L.M)
  Fresh(L.C,x)
  L' = (L.C[g = x],L.M[r:i:n ↦ x])

The above definition generates a fresh "init" for a heap location r.i,
and weakly assigns g with it. Here, the n in r:i:n is allowed to vary
so as to satisfy the non-membership constraint. This ensures r:i:n is
an abstraction for only a single concrete heap location, whatever it
may be (i.e., it's "single", its "abstract count is 1").

(Rename heap locations)
Rename : AbsDom x LocSet ⇀ AbsDom x Renaming
Rename(L,ls) = L',A where
  A0 = { r:i ↦ r':i | r:i ∈ ls ∧ r' ∉ dom(L.M) ∧ r' ∉ dom(Pt) }
  L' = (L.C, A0(L.M))
  A = { r':i ↦ r:i | A0(r:i) = r':i }

The idea of the above is to systematically rename all the heap
locations in ls to fresh heap locations that don't appear in
L, or even in the points-to analysis. TODO: the fact that they are not
in Pt should help us decide to remove them after the function call.

  Q: We will never have to rename inits? The FreshInit function only
  considers freshness of r:i:n WRT the current L.M, but we join Ls
  together at various points.

(Read a heap location)
ReadLoc(L,g,ls) = L' where
  Ls0 = { L0[g = z] | r:i ∈ ls ∧ r:i ∈ dom(L.M) ∧ (L0,z) = Dup(L,r:i) }
  Ls1 = { L0 | r:i ∈ ls ∧ L0 = FreshInit(L,g,r:i) }
  L' = ⨆(Ls0 ∪ Ls1)

The above is a key feature of the analysis. Every time a path is
"read" by the program, we must generate a fresh name to suggest that
the location read could be the "initial value" for that heap
location. This function does that, where the ls input is a set of
aliases whose initial values might be read, and g is a path or location 
to which the read values are assigned. TODO: Update the above
description; it's not really capturing what's happening for Ls0

L \ tgts = L' where
  ps = { L.M(l) | l ∈ tgts } ∪ { p | p ∈ tgts } 
  M' = { l ↦ p | (l,p) ∈ L.M ∧ p ∉ ps }  
  C' = ForgetSet(C, ps)
  L' = (C', M')

ForgetSet(C, ps) = C' where
  ls = {} ⟹  C' = C
  ls ≠ {} ⟹  C' = ForgetSet(Forget(C,p), A \ {p}) ∧ p ∈ ps

  Q: I think that ls should be ps and A should be ps, in the above?

L ↑ ps = L' where
  L' = L \ {p | p ∈ dom(L.C) ∧ p ∉ ps}

============================================================

* (Selected) Rules

type(x.i) = int
rs = Pt(x)
ls = { r:i | r ∈ rs }
ps = { z.i | z.i ∈ L.C ∧ (Pt(z) ∩ rs) ≠ {} }
L0 = L[x.i ↦ y]
L1 = ⨆_{r:i ∈ ls} Lemp[r:i = y]
L2 = ⨆_{z.i ∈ ps} Lemp[z.i = y]
L' = L0 ⊔ L1 ⊔ L2
--------------- (init int path)
⟦x.i := y⟧L = L'

The above rule handles assigning to a path. The assignment could
affect any heap location rs which x.i aliases, and it could affect any
other path ps that could alias x.i. We update the x.i path directly,
and then perform weak updates on aliases in ps and rs.

   TODO*** if we had must-alias information, then we could perform
   strong updates for y.i that *must* alias x.i. (Previously the rule
   already did this, incorrectly!) Need to think through how this will
   work.
   

type(x.i) = type(y) = ptr
-------------- (ptr path)
⟦x.i := y⟧L = L

When assigning to a path that is a pointer, there is nothing to be
done, since we do not track pointer paths in the abstract domain (the
points-to analysis handles these).

    TODO*** If we had must-alias info, we would add the equality of x.i
    and y here. If x.i already had must-alias information, that would
    be killed first.


type(x) = type(y.i) = int
y.i ∈ L.C
L' = L[x ↦ y.i]
-------------- (int path exists)
⟦x := y.i⟧L = L'

The above rule handles the case that we read from an access path we
have previously assigned to. In this case, we simply update the path
directly.


type(x) = type(y.i) = int
y.i ∉ L.C
ls = { r:i | r ∈ Pt(y) }
L0 = ReadLoc(L,y.i,ls)
L' = L0[x ↦ y.i]
------------ (int path doesn't exist)
⟦x := y.i⟧L = L'

The above rule handles the case that we read from an access path y.i
to which we have not previously written. In this case, we read all
potential aliases of y.i and initialize y.i as an access path to their
join, using the ReadLoc function. We also strongly update x to y.i.


type(x) = type(y.i) = ptr
L' = Forget(L,x.j) for all j
-------------- (ptr path)
⟦x := y.i⟧L = L'

The above rule handles the case that we assign to a local pointer
variable. In this case, we kill any access paths that might involve
the same variable.

    TODO*** If we had must-alias info, we would add the equality of x
    and y.i here. If x already had must-alias information, that would
    be killed first.


Lf,z,ret = summary(f)
Lf',A = Rename(Lf,dom(Lf.M) ∩ dom(L.M))
L0 = Lf' ⊔ L
ls = { r:i:n | r:i:n ∈ dom(Lf'.M) } 
L1 = ⨆{ L'[A(r:i) = r:i] | 
		r:i:n ∈ ls ∧ 
		A(r:i) ∈ dom(L.M) ∧ 
		L' = ReadLoc(L0,r:i:n,{ A(r:i) }) }
L2 = L1[z = x]
L3 = L2[y ↦ ret]
L4 = Forget(L3,y.j) forall y.j
L' = L4 \ ({z,ret} ∪ (dom(A)))
-------------- (function call)
⟦y := f(x)⟧L = L'

The above rule handles function calls. First we read the function
summary for f, the called function, which extracts its summary domain
and the names of its variables z and ret. Then we rename all of the
heap locations in Lf that overlap with locations appearing in L (the
current domain); the mapping is kept in A. After joining L with the
renamed summary Lf', we go through and "initialize" every init
variable that appeared in Lf by equating it with r:i from the caller's
domain (we use map A to equate the variable with the renamed one in
the summary). Doing this requires us to create new init variables in
the caller's domain, using ReadLoc. Finally we update the formal
parameter z with the argument x, and strongly update y with the
returned value. We conclude by dropping unneeded variables from the
domain---the argument and return value from the summary and any
renamed heap locations, which will not be referred to from here on.

TODO: Are we properly forgetting all of the relevant dimensions we've
added? 

   TODO*** If we had must-alias information, we have to kill that if y
   is a pointer.
   

⟦c⟧Lemp = L'
L = L' ↑ ({z,x} ∪ rng(L'.M))
summary(f) = L,z,x
------------------- (function def)
⟦fun f(z) = c; return x⟧

The above rule processes a function definition. It analyzes the body
in an empty domain, and then drops all variables from the summary that
are not the parameter and return variable (z,x) or heap locations
(mentioned in the heap map).


==> notes/concrete-semantics.txt <==
# Simplified syntax

## Names/References

  name ::= local-name
         | class-name
         | op-name

  local-name examples: x, y, ...,     // local variables
                       param1, param2 // method parameters
                       ret            // frame return value
                       main           // method names within objects

  class-name examples: String, SomeClass, ...  // class names

  op-name examples: +, -, ...

  Note, global names are assumed to be accessed through the class of
  the main program. So to add two numbers, we would do:

    v0 := MyProgram   // v0 becomes a heap reference to main program
    v1 := v0.+        // field access
    v2 := v1(42,10)

## Expressions

  exp ::= constant
        | name
        | local-name1.local-name2  // field access (local-name1 will have to evaluate
                                                    to a heap reference)
        | new class-name     // heap alloc, constructor is a separate call
        | op-name(exp, ...)  // operator invocation (does not modify heap)
        | fun { cmd }        // closure creation

## Commands

  cmd ::= local-name := exp                  // local write
        | local-name := local-name(exp, ...) // method call (can modify heap)
        | local-name.local-name := exp       // field write
        | if exp then cmd else cmd
        | while exp do cmd
        | cmd; cmd
        | return exp

# Concrete Semantics

## Values

  value ::= constant
          | closure = {state: local-state, body: command}
          | heap-ref

  Assume mutable strings, example of modify string:
    v0 := new String
    ... construct
    v0.content := "something else" // field write

## Local state (and frame)

  State Σ = local-name -> value

  Stack Σ* (ordered sequence of frames)

## Global state (heap)

  We will use the heap to store both global values (like classes) and
  heap storage.

  Heap H = class-name -> heap-ref  // Programmer accessible global
                                   // names are accessible through class-names.
         ∪ heap-ref   -> value     // References are not accessible by programmer.

  Example of object allocation:
    v0 := new String          // allocate object onto the heap
    v1 := String.constructor1 // get the closure that holds the string constructor
    v2 := v1(v0, "something") // call the constructor

## Expressions

  ⟦expression⟧: Σ,H → Value

  ⟦exp(exp1,...)⟧ :
    ⟨σ,·⟩ ↦ let closure = ⟦exp ⟧⟨σ,·⟩ in
            let value1  = ⟦exp1⟧⟨σ,·⟩ in
            ...
            let σ' = closure.state[param1 → value1, ...] in
              ( ⟦closure.body⟧⟨σ',σ,·⟩ ) [ret]

## Commands

  ⟦command⟧: Σ,Σ*,H → Σ,Σ*,H   // (top)frame, rest of frames (stack), heap

### Transform

  local-name := exp

  ⟦local-name := exp⟧ :
    ⟨σ,·⟩ ↦ let val = ⟦exp⟧⟨σ,·⟩ in
                ⟨σ[local-name → val],·⟩

  local-name1.local-name2 := exp

  ⟦local-name1.local-name2 := exp⟧ :                    
    ⟨σ,·,H⟩ ↦ let obj-ref = σ[local-name1] in
              // The local-name1 must refer to a heap reference
              let obj = H[obj-ref]         in
              let val = ⟦exp⟧⟨σ,H⟩         in
                 ⟨σ,·, H[obj-ref → obj[local-name2 → val]⟩

### Control

  ⟦command1 ; command2⟧ :
    ⟨·⟩ ↦ ⟦command2⟧ ( ⟦command1⟧ ⟨·⟩ )

  ⟦if exp then command1 else command2⟧ :
    ⟨·⟩ ↦ if ⟦exp⟧⟨·⟩ == true then ⟦command1⟧ ⟨·⟩
                              else ⟦command2⟧ ⟨·⟩

  ⟦while exp do cmd⟧ :
    ⟨·⟩ ↦ if ⟦exp⟧⟨·⟩ == true then ⟦cmd; while exp do cmd⟧⟨·⟩
                              else ⟨·⟩

  ⟦return exp⟧ :
    ⟨σ,σ'·Σ,·⟩ ↦ let val = ⟦exp⟧⟨σ,·⟩ in
                   ⟨σ'[ret → val].Σ,·⟩


==> notes/intro-outline.txt <==
Motivation:

1 para:
- Many analysis tasks are interested in numeric properties of real-world programs, esp. those that are security sensitve.
  - Array bounds checking, Divide-by-zero (well known) -- denial of service attacks or hacks
  - STAC challenge: Bounds analysis -- information leakage
  - ... ?

1 para:
- Many numerical domains have been developed in AI for these sorts of applications. Intervals, polyhedra, etc.
- However, applying such work to realistic programs like those described above is challenging because of advanced language features, such as dynamic dispatch and dynamic memory allocation.
- Separately, people have developed analyses for understanding properties of the heap, e.g., shape analysis and separation logic, but these don't tend to consider numeric properties. For example, Infer looks at null pointer exceptions, etc. 
- A few works have considered the combination, but these combinations are usually unsound (Clousot, VMCAI paper). (Forward ref to Section 2 for more on related work)

** Contribution 1: Our new heap/numerical analysis:

1-2 paras:
- Sound lifting of numerical analysis to heap-manipulating programs, using ponts-to analysis. Describe it. A name determined by the points-to analysis acts as a kind of global array of objects. This is both sound and more precise. And it is easy to explore tradeoffs---a CS points-to analysis vs. a CI one, for example. Use access paths to support strong updates. (Section 3)
[It seems weird to put this before contribution 2. isn't this part of contribution 2?]

** Contribution 2: An actual tool for Java programs. To be realistic we needed to handle all of the main features of Java, which notably include methods and method calls.
[JF:If this is a contribution, what is the section that explains the contribution? Do we need an "implementation" section? It can say things like we use WALA etc.]
[MWH:The stuff below is getting at this. "Implementation" is more than just what code you wrote.]

1 para:
- Problem: Many choices of implementing a realistic analysis, and these choices interact. It may be that an analysis feature looks good in one grouping of features, but not in another. So we felt we could not evaluate our heap analysis by simply fixing a set of other features. Instead, we implemented many variations of analysis components, and measured the impact of each combination.
[JF: Talking about measurement is getting ahead of things a bit; save that for contrib 3]
[MWH: But we have to say why we implemented all of these features. Foreshadows.]

1 para:
- In particular:
  - TD vs. BU analysis. Our BU analysis is novel.  Elaborate on this for a few sentences, i.e., how it works. (1 para, refer section 4)

1 para (refer to section 5):
  - Intervals vs. polyhedra vs. combination (via packing)
  - Points-to analysis variations (CI, 1CFA, Type-sensitive)
  - Object rep (CLAS, ALL, SMUSH)
  - Widening

* Contribution 3: thorough evaluation of this main idea in a realistic analysis, considering the precision and performance impact of these many "side" features. Claim: This empirical study sheds light on AI based analysis in general, not just our heap analysis, and can guide researchers working on other analysis components. Claim: This sort of detailed study is rarely done, but is important! (Section 6)

2 paras for above and below
- Need to present actual results in the main intro. What are the interesting tradeoffs we found?

3 bullets:
Contributions (recap 1 (analysis design), 2 (tool), 3 (evaluation))

==================================================

Related work stuff:

Global points-to and numeric:
- Fu: But doesn't do procedures, doesn't have access paths, doesn't have real evaluation---no realistic clients (array bounds checks, say), no measurement of feature combinations (e.g., different points-to analyses, numerical domains, etc.)

General combination of heap and value analysis
- Ferrera: Framework. More than just points-to; any "heap analysis." But no practical proof of utility (e.g., no implementation or evaluation of it).
  --- http://www.sciencedirect.com/science/article/pii/S0304397516300299 (journal version of the paper we cite; we should cite this version too)
  MWH: Similar to us in its use of "split states" -- one for the value domain (x.f) and one for the heap (i.e., the points-to analysis). But their heap domain is generated during AI. They support shape analysis too, not just single abstract locations (basically: definite nodes and summary nodes). No procedures though. Strong updates are to definite nodes (i.e., must-alias); not the same idea as access paths, which basically are a kind of locally-acceptable strong update even in the presence of aliasing generally. They use Might's pionts-to analysis, which is flow- and field-sensitive (sect. 5).
  
- Chang and Rival "Modular Construction of Shape Numeric Analyzers"

Particular combination of shape and value analysis
- Sample (also Ferrera), on Scala progs: http://link.springer.com/chapter/10.1007/978-3-662-46081-8_22
  Notable differences to us:
  MWH: The basically combine shape analysis, like TVLA, and numeric analysis. For example, while our points-to locations are basically "summary nodes"  they have "definite" nodes and summary nodes. They also have disjunctions in the graph; e.g., points-to relations that are dependent on numeric data, and are labeled by value condtiions. For us, points-to information is both flow insensitive and value-independent. This helps it scale, but makes it less precise. E.g., their evaluation considers very small functions, but they can prove much stronger properties.

Keys for the above: we are looking for a practical combination: scales to large programs, and requires no annotations. Basically, we are in the style of Fu, but we have added many elements that should improve precision and performance. The other stuff is more precise, but may require annotations and typically does not scale as well. 

Many tools ignore the heap (soundly or unsoundly):
- PAGAI ignores it soundly
- Clousot: We think they don't have global points-to but rather do local aliasing analysis under "optimistic assumptions" (e.g., objects definitely don't or definitely do alias, based on local information). This lets them treat a pointer as if it were a single variable (like an unsound version of our access paths).
  -- Our bottom-up analysis is sound. You can view Clousot is bottom-up, but not sound.
- Other tools?

?? DeskCheck: Maybe this not points-to but some other heap treatment?

Numeric analysis domains:
- Lots of work on managing performance/precision tradeoff of numeric domains, while ignoring the heap specifically.
- Pentagons, octagons, packing (ASTREE), seahorn abstraction, ... Vechev stuff on implementing APRON better

Heap analysis: Considers properties of heap datastructures (cyclicity, nullness, separation, depth, etc.), not of numeric values contained in heap objects
- Add Infer/bi-abduction
  - Advantage of bi-abduction is compositionally during AI, whereas for our stuff we have a global PT up front, and then compositional (in the BU case) after that. Benefit is our approach is simpler.
- Shape analysis (TVLA)
- Might even cite Stephen's 2010 paper, which is about numeric properties of data structures, not properties about numbers contained in heap objects.

Performance v. Precision evaluation: Empirical consequences of different design choices
- Typically, tool papers don't do this. E.g., ASTREE talks about implementation choices (e.g., packing) but does not evaluate them specifically, just asserts that some particular choice is the best without evidence. Ours evaluates some of these choices directly, shedding light on their relative value. Some that do:
- Points-to analysis: Smaragdakis and PADDLE
- Abstract interpretation: PAGAI (note: ignores the heap, but treats it soundly), just for numeric domains
- TD vs. BU analysis (Naik PLDI'14 paper) but not in an AI context.


==> notes/pseudo-semantics.txt <==
# Pseudo-code for assorted abstract operations for the OOPSLA 2017
  paper.

## Definitions

* concrete states S

* paths p

* constraints c

* abstraction C

  * paths(C) - the paths over which abstraction is defined

* add constrains: C ∪ {c, ...} - create a new abstraction by adding
  additional constraints. Despite the notation, this reduces the
  number of represented states in general.

* constraints on C ∩ {p₁, ...} - the set of constraints in C over the
  given paths.

* shared constraints C₁ ∩ C₂ - the set of constraints that are in both
  abstractions.

* independent paths p₁ ⊥_C p₂ ≝ (C ∩ {p₁}) ∩ (C ∩ {p₂}) = ∅

* embed/project C | {p₁, ... }

  * Remove dimensions or add new ones so that the result is defined on
    exactly {p₁, ...} . New dimensions are unconstrained.

* project to C ↓ {p₁, ...}

  * Same as previous but emphasize that dimensions are removed but not added.

* concretization γ : C → P(S)

  * Any C with γ(C) = ∅ is called bottom or ⊥ .

  * Any C with γ(C) = U for universe U is called top or ⊤ .

  * If universe has some number of dimensions, then any concrete state
    s ∈ γ(C) has a value for each of the dimensions.

* join ⊔ : C x C → C

  * if abstractions are over the same paths, paths(C₁) = paths(C₂)
  
    * A ⊔ B is a minimal C with γ(A) ∪ γ(B) ⊆ γ(C)

    * Minimal according to γ(C) ⊆ ordering.

  * if abstractions are over different paths

    * A ⊔ B ≝ ((A | psu) ⊔ (B | psu)) ∪ (A ∩ B) where psu = paths(A) ∪
      paths(B)

    * That is, first embed onto the same paths, join, then add
      constraints that were in both.

    * Why is the above defined in that manner? You want to handle the
      following example in a precise manner:

      C_1 = {A ≤ B} // defined over only A,B
      C_2 = {B ≤ C} // defined over only B,C
      
      Want to produce combination C with {A ≤ B ≤ C}, however no
      standard operations will accomplish this. If you extend C_1 to
      dimension C, you can either make it unconstrained ("embed" in
      PPL) or constrained to 0 ("project" in PPL). If you embed both
      C_1 and C_2 over the dimensions {A,B,C}, then do C_1 ⊔ C_2, you
      will have A and C unconstrained in the result since both of
      these were unconstrained in at least one of C_1, C_2. If you
      instead project first, then you'll have A=0 in C_2 and C=0 in
      C_1, so when you join C_1 ⊔ C_2, you will get

      {A ≤ B, C = 0} ⊔ {B ≤ C, A = 0} = ⊤

      Want operation A op B to be minimal C with:
      
        γ(A) ⊆ { π_{0,1} (x) | e ∈ γ(C) }
        γ(B) ⊆ { π_{1,2} (x) | e ∈ γ(C) }

      Where γ is concretization, and π_{...} is a projection of a
      tuple to a set of dimensions.

      Where project(S, vars) = { π_vars (e) | e ∈ S }, that is,
      given a set of elements defined over some set of dimensions,
      projection "projects" all of those elements to some subset of
      those dimensions.

  * Consequences from definition of join.

    * If γ(A) = ∅ (or A is ⊥) then A ⊔ B = B

    * If γ(A) = U (or A is ⊤) then A ⊔ B = A = ⊤

* meet ⨅: C x C → C

    * A ⨅ B is a minimal C with γ(A) ∩ γ(B) ⊆ γ(C)

* unconstrain C \ {p₁, ...} - remove the constraints on the given
  paths.

* strong update C[p ↦ e] ≝ (C \ {p}) ∪ {p = e}

* weak update C[p ↪ e]

  * if p ∈ paths(C) then ≝ C ⊔ C[p ↦ e]

  * otherwise C[o ↦ e]

### Three sets of arbitrary elements to represent variables and fields
    in a program, frames in an execution, and abstract references from
    the points-to analysis.

* var (Metavariable x,y,z)

* field (Metavariable f,g)

* absref - Abstract references represent sets of concrete references,
  from points-to analysis. This is the same as "Names" from prior
  semantics. (Metavariable r)

* frame - Frame is a unique identifier used to distinguish
  vars across calls. (Metavariable ρ)

### Numeric constraints are with respect to paths, which refer to
    either 1) a (frame) local numeric variable, 2) a local copy of a
    numeric field in some object, or 3) non-local reference to the
    numeric fields of a set of objects (as specified by abstract
    reference).

Path ::= ⟨var⟩_⟨frame⟩   
       | ⟨var⟩_⟨frame⟩.⟨field⟩
       | ⟨absref⟩.⟨field⟩

### Assignment to and from references are ignored as they are handled
    by points-to analysis and the use of abstract references. In what
    follows we assume the reads and writes are to/from numeric
    variables.

### Frames are not shown in the below except for the call related
    pseudocodes.

## Frame assign

   Cmd ::= ... | x := y

* C = C[x ↦ y]

## Heap alloc

   Cmd ::= ... | x = new^C(y)

* for every numeric field C.f do, for every o ∈ Pt(x), do
  C = C[o.f w-> 0] 
  
* Also call the constructor.

* ? Could also add strong updates to x.f = 0

* ? This handling might be improved by assuming constructors must
  initialize everything themselves with initial values. This would
  prevent us from having the value of 0 for every numerical heap value
  to begin with.

## Field read

   Cmd ::= ... | y := x.f

* if C does not have x.f then
    for every o ∈ Pt(x) .
      C = C[o'.f =dup o.f] where o'.f is fresh
      C = C[x.f w-> o'.f] \ o'.f
  C = C[x ↦ y]

// TODO: why did mike do the duplicate thing here?

## Field write

   Cmd ::= ... | x.f := e

C = C[x.f ↦ e]
for every o in Pt(x) do C = C[o.f w-> e]
for every z with Pt(x) ∩ Pt(z) ≠ ∅, do C = C[z.f w-> e]

## Call (new Frame)

   Cmd ::= ... | x := m(y)       // Ignore that m is a method in
                                 // some class.

   where m = { cmd; return e }

C_cf = context_A(C[param_cf ↦ y], m(y)) where A is type of analysis.

* Possible options of A.

  * Option 1. context_A(C, m(y)) = C
     This is the slowest since the abstract context will just get more
     and more complex deeper in the call graph.

  * Option 2. context_A(C, m(y)) = C ↓ {objects, all locals not
    independent of y, so param_cf included}
     This will pass fewer things and should be equivalent in accuracy
    to Option 1.

  * Option 3. context_A(C, m(y)) = C ↓ {objects, param_cf}
    This is currently in the paper and is less precise than Option 2.
    The connection between locals of caller and y_m is broken, unless
    the connection was through an object.

// Current frame is cf (current frame)

### Case m is already on call stack, that is, m is recursive (omitted
    notation to track this).

* C_cf = C_cf \ x      // unconstrain x, as is currently done

// Additionally we can try to be sound for effects:
* For every command x.f := y ∈ method m, do
    For every o ∈ Pt(x), do
       C_cf = C_cf \ o.f // unconstrain all abstractly
                         // referenced objects in method m

### Case m is not already on the call stack.

// Make a new frame identifier.
* f = fresh frame

// par_f is the name of the parameter y local to the method m.

// Pull in only the context at the call that is related to the
// parameter. Second step is only for efficiency reasons.
* C_f = C_cf[par_f ↦ y_cf)                      
  C_f = CC(C_cf, m(y))   // CC is for "calling context, options below

* CC(C, m(y)) =

  * C
  * C ↓ {anything in heap not independent of any read or
                      write to heap in m, anything not independent of y}
  * C ↓ {heap, anything not independent of y}
  * C ↓ {heap}
  * C ↓ nothing (Bottom UP)

// Evaluate body b, of method m.
* C_f = ⟦b⟧ C_f

MWH: Don't get the above. f is the method body? Why is the input C_f
and the output C_f the same? Should be C_f' = ⟦b⟧ C_f where b is the
body of method m?

PM: My mistake, f is frame identifier, rewrote to use b for method
body. As for C_f or C'_f, I just wrote it in an imperative style.

// Integrate results into context at call site, and clean up vars local to
// called method. Clean up is for efficiency reasons.
* C_cf = C_cf ⨅ C_f
  C_cf = C_cf \ {all dimensions local to the just-evaluated frame, Strong ·_f}
  
  MWH: I don't understand why it's C ⨅ C'_f and not C ⊔ C'_f

  PM: I assuming in the ⨅ operation that the dimensions on both left
  and right are the same. To make this happen, C needs to be extended
  to include such things from C_f as ret_f which it did not already
  have. When it gets extended, it is ⊤ by default. Therefore when we
  do ⨅, we essentially pull in the constraints about ret_f from C_f
  into C. If we did ⊤ ⊔ ret_f, we'd have ret_f = ⊤ in the combination.

  MWH: I'm confused about heap locations. Suppose, prior to the call,
  we had in C_cf that 3 <= o.f <= 5. Then we make the call and we do
  x.f = 6, which results in 3 <= o.f <= 6 in C_f. On the return from
  the call, we will compute the meet C_cf(o.f) and C_f(o.f) but then
  this will be 3 <= o.f <= 5 won't it? And that will be unsound?

  PM: I see the problem. What I think can be done is instead of new
  dimensions in C_cf being ⊤, we can make them ⊥ and then do ⊔ instead
  of ⨅ as I previously suggested. This will correctly integrate
  changes to (Weak ·), and correctly bring in (Strong ret_f) from the
  evaluated method. PPL doesn't make this process easy and we've had
  issues about this in the past. Specifically, PPL doesn't let us
  create an poly with a dimension being ⊥ without the entire thing
  being interpreted as ⊥ (which makes sense if one thinks of a poly as
  a set of states, if one element of a state doesn't have a possible
  value, than there is no possible state). Regardless, elaborating on
  the pseudo codes here:

* (C_cf,C_f) = join_spaces(C_cf,C_f)
* C_cf = C_cf ⊔ C_f
* C_cf = C_cf \ {all dimensions local to f, Strong ·_f}

Where join_spaces(A,B) expands the dimensions named in A,
and B to union of the dimensions from either. The new dimensions not
already in A or B, are set to ⊥ in the one of A or B in which they
didn't already exist.

For readability, we can have two variants of ⊔, one of which makes new
dimensions unconstrained ⊤, and the other makes new dimensions
impossible ⊥.

  Old PM: Once the ⨅ step is done, the connection between the x in "x :=
  m(y)" and ret_f is established. The next step removes all Strong
  vars local to the just analyzed frames including ret_f (though the
  connection is maintained through Strong x_cf local to the method
  calling m).

## Return (integrate results)

   Cmd ::= ... | return x

// Current frame is f, this method was called from a frame cf. When we
   were analyzing cf, we created C_f and expect to get an updated C_f
   that makes the connection between par_f and ret_f. See the call
   case above. This return case is the very last command evaluated
   before we return to cf.

* C_f = C_f . (ret_f == Strong x_f)

* Rest taken care of by call above.

MWH: Bottom-up analysis? I guess I can try to do this.

## Assorted

### Phi, Control, Loops, etc

* These are standard and I think we do nothing different for them. If
  there is a lot of space we can demonstrate them but otherwise
  probably not important.

  Note: Phi processing is different than local assignment. After
  processing of "x := phi y z", the y or z that gets assigned to x,
  gets removed, so next time going through the loop body, neither y or
  z is defined. The phi processing needs to delete old x though.

# BOTTOM UP

All of these things have a "frame" prefix for all o.f since each
method treats these separately.

## Field read

   Cmd ::= ... | x := y.f

### Case C has Strong y.f ==> Same as TD
### Case C does not have Strong y.f

// create access path from possible aliases
* for every o ∈ Pt(y),
  * C = C ⊔ (Strong y.f == Weak o.f_init_i) where o.f_init_i is fresh (not in C)
  * if o.f exists in C then just like TD
* Now C has Strong y.f, do the previous case.

### Field write ==> Same as TD, but with frame prefix

## Call (new Frame)

   Cmd ::= ... | x := m(y)          // Ignore that m is a method in
                                    // some class.

C_m is m's summary
  --> contains ret, parm, o.f, o.f_init_i, but no access paths or
  local vars
C is caller's current constraints

C ← C_m + C
C ← C[z ↦ y]
For every o.f_init_i in callee's frame,
  if o.f exists in caller's frame then
    C ← C ⊔ { o.f_init_i dup= o.f } where o.f_init_i is in
    callee's frame, and o.f is in the caller's frame
  endif
  C ← C ⊔ { caller(o.f_init_j) = callee(o.f_init_i) } where
    o.f_init_j is fresh
C ← C[x ↦ ret] 
For every o.f in callee's frame,
  C ← C ⊔ { caller(o.f) = callee(o.f) }
C ← C \ { p | p ∈ C_m }

// Current frame is cf (current frame)

### Case m is not already on the call stack.

// Make a new frame identifier.
* f = fresh frame

// par_f is the name of the parameter y local to the method m.

// Pull in only the context at the call that is related to the
// parameter. Second step is only for efficiency reasons.
* C_f = C_cf.(par_f == Strong y_cf)                      
  C_f = C_f \ {all Strong dimensions disjoint from par_f}
      // Disjoint means variables not related to par_f via one or more
      // constraints.

// Evaluate body of method.
* C_f = ⟦f⟧ C_f

MWH: Don't get the above. f is the method body? Why is the input C_f
and the output C_f the same? Should be C_f' = ⟦b⟧ C_f where b is the
body of method m?

// Integrate results into context at call site, and clean up vars local to
// called method. Clean up is for efficiency reasons.
* C_cf = C_cf ⨅ C_f
  C_cf = C_cf \ {all dimensions local to the just-evaluated frame, Strong ·_f}


==> notes/semantics/absint.txt <==
* This might be outdated.

* Syntax

Numbers		n ∈ Z
Fields  	i,j ∈ N   (any enumerable domain)
Vars		x,y,z,f ∈ N  (any enumerable domain)
Paths		p ::= x | x.i
Vals		v ::= n | x
Exprs		e ::= v | new^r (v,v) | p | v op v
Cmds		c ::= x.i := y | x := f(y)
  (OPTIONAL: let x = e | let x = φ(x,y) | if e then c else c | while e do c | c; c)
Defs		s ::= fun f(z) = c; return x | s; s


* Analysis

Names		r ∈ N  (any enumerable domain)
//Contexts?	ctx ∈ N  (any enumerable domain; TODO: give more structure?)
Locs		l ∈ SumLocs ∪ InitLocs 
SumLocs		l,r:i ∈ Names x Fields 
InitLocs 	l,r:i:n ∈ Names x Fields x N  (initial "single" locations)
Targets		tgt ∈ Paths ∪ Locs      
PtsTo		Pt ∈ Targets ⇀ P(Names)    (input from WALA)
NumDom		C  (where dimensions in dom(C) are synonymous with Paths)
Pts2Map		M ∈ Locs ⇀ Paths
AbsDom		L ∈ NumDom x Pts2Map  (i.e., (C, M))

Renamings	A ∈ Locs ⇀ Locs
PathSets 	ps ∈ P(Paths)
VarSets		vs ∈ P(Vars)
NameSets  	rs ∈ P(Names)
LocSets 	ls ∈ P(Locs)           
AbsDomSets	Ls ∈ P(L)
TargetSets	tgts ∈ P(Targets)

The first half of the above definitions basically relate to the
definition of the abstract domain. The map Pt defines a (context
insensitive) points-to analysis: it is a map from variables or
locations to a set of abstract names, where a location is just an
abstract name coupled with a field name. A numeric domain C is a set
of constraints involving numeric expressions involving variables,
constants, and various operators; e.g., this could be convex
polyhedra. An abstract domain L is a pair of a numeric domain C and
map M from (heap) locations to paths, which serve as the dimensions
in constraints in C. (We assume that program paths p and
variables in the numeric domain are the same, so no map is needed for
them.)

The second half of the above definitions define programs s, which is a
sequence of function definitions. For simplicity, we have a function
take a single argument, and always return its result stored in some
variable x. The function's body is a command c, which is basically
standard. Note that we assume a function body is in SSA form.


* Operations on abstract domains L

What comes next are definitions of a sequence of operations on
abstract domains L. We assume the existence of operations on maps M
and numeric domains C. In particular:

Cemp is the empty numeric domain, and Memp is the empty map.

Forget(C,x) denotes C' which is the same as C except that variable x
is removed (if present).

C[x ↦ e] denotes domain C' which is the same as C but is strongly
updated with the assignment of e to x. This either "forgets" the
dimension x and reassigns it to e, or does something slightly
different if the assignment is invertible.

C1 ⊔ C2 is a domain that denotes all of the states in C1 or C2. For
example, if C1 states that x = 5 and C2 states that x = 3, then C1 ⊔
C2 would denote both states, e.g., as x = 3 ∨ x = 5 (if disjunctions
are supported), as 3 ≤ x ≤ 5 (if C is the interval domain), etc.

Fresh(C,z) iff z does not appear in any constraints in C (z "is
fresh").

Dup(C,x) denotes C',z where C' is the same as C but with the
constraints for x duplicated as constraints for z, where Fresh(C,z).

M[l ↦ x] denotes a map that is the same as M but with l mapped to x.

Here are the operations we define on L (with some explanations):

Lemp = (Cemp,Memp)

(Forget)
Forget(L,p) = (Forget(C,p), L.M)

(Strong path update)
L[p ↦ q] = (L.C[p ↦ q], L.M)

(Weak path update)
L[p = q] = (L.C ⊔ Cemp[ p ↦ q ], L.M)

(Weak heap update: case 1, update existing x)
L[l = p] = L' where
  x = L.M(l)
  L' = (L.C[x = p], L.M)

(Weak heap update: case 2, add fresh x)
L[l = p] = L' where
  l ∉ Dom(L.M)
  Fresh(L.C,x)
  L' = (L.C[x = p], L.M[l ↦ x])

(Duplicate constraints for heap loc)
Dup(L,l) = L',z where
  x = L.M(l)
  C',z = Dup(C,x)
  L' = (C',L.M)

The above definition creates a fresh dimension z and then duplicates
all of the constraints involving l, but applies them to z instead.

  Q: If we are duplicating a heap location, do we also need to create
  a new heap location and map it to the duplicated dimension? Maybe
  that is happening in the rule that uses Dup(L,l) but it might be
  better to make that self contained?

(Fresh initial value for heap location)
FreshInit(L,g,r:i) = L' where   
  r:i:n ∉ dom(L.M)
  Fresh(L.C,x)
  L' = (L.C[g = x],L.M[r:i:n ↦ x])

The above definition generates a fresh "init" for a heap location r.i,
and weakly assigns g with it. Here, the n in r:i:n is allowed to vary
so as to satisfy the non-membership constraint. This ensures r:i:n is
an abstraction for only a single concrete heap location, whatever it
may be (i.e., it's "single", its "abstract count is 1").

(Rename heap locations)
Rename : AbsDom x LocSet ⇀ AbsDom x Renaming
Rename(L,ls) = L',A where
  A0 = { r:i ↦ r':i | r:i ∈ ls ∧ r' ∉ dom(L.M) ∧ r' ∉ dom(Pt) }
  L' = (L.C, A0(L.M))
  A = { r':i ↦ r:i | A0(r:i) = r':i }

The idea of the above is to systematically rename all the heap
locations in ls to fresh heap locations that don't appear in
L, or even in the points-to analysis. TODO: the fact that they are not
in Pt should help us decide to remove them after the function call.

  Q: We will never have to rename inits? The FreshInit function only
  considers freshness of r:i:n WRT the current L.M, but we join Ls
  together at various points.

(Read a heap location)
ReadLoc(L,g,ls) = L' where
  Ls0 = { L0[g = z] | r:i ∈ ls ∧ r:i ∈ dom(L.M) ∧ (L0,z) = Dup(L,r:i) }
  Ls1 = { L0 | r:i ∈ ls ∧ L0 = FreshInit(L,g,r:i) }
  L' = ⨆(Ls0 ∪ Ls1)

The above is a key feature of the analysis. Every time a path is
"read" by the program, we must generate a fresh name to suggest that
the location read could be the "initial value" for that heap
location. This function does that, where the ls input is a set of
aliases whose initial values might be read, and g is a path or location 
to which the read values are assigned. TODO: Update the above
description; it's not really capturing what's happening for Ls0

L \ tgts = L' where
  ps = { L.M(l) | l ∈ tgts } ∪ { p | p ∈ tgts } 
  M' = { l ↦ p | (l,p) ∈ L.M ∧ p ∉ ps }  
  C' = ForgetSet(C, ps)
  L' = (C', M')

ForgetSet(C, ps) = C' where
  ls = {} ⟹  C' = C
  ls ≠ {} ⟹  C' = ForgetSet(Forget(C,p), A \ {p}) ∧ p ∈ ps

  Q: I think that ls should be ps and A should be ps, in the above?

L ↑ ps = L' where
  L' = L \ {p | p ∈ dom(L.C) ∧ p ∉ ps}

* (Selected) Rules

rs = Pt(x)
ls = { r:i | r ∈ rs }
ps = { z.i | z.i ∈ L.C ∧ (Pt(z) ∩ rs) ≠ {} }
L0 = L[x.i ↦ y]
L1 = ⨆_{r:i ∈ ls} Lemp[r:i = y]
L2 = ⨆_{z.i ∈ ps} Lemp[z.i ↦ y]
L' = L0 ⊔ L1 ⊔ L2
--------------- (init path)
⟦x.i := y⟧L = L'

The above rule handles assigning to a path. The assignment could
affect any heap location rs which x.i aliases, and it could affect any
other path ps that could alias x.i. We update the x.i path directly,
and then perform weak updates on aliases in ps and rs.

y.i ∈ L.C
L0 = L[x ↦ y.i]
L' = Forget(L0,x.j) for all j
-------------- (path exists)
⟦x := y.i⟧L = L'

The above rule handles the case that we read from an access path we
have previously assigned to. In this case, we simply update the path
directly, and forget any constraints involving x.i, since the
assignment to x kills those.

y.i ∉ L.C
ls = { r:i | r ∈ Pt(y) }
L0 = ReadLoc(L,y.i,ls)
L1 = L0[x ↦ y.i]
L' = Forget(L1,x.j) for all j
------------ (path doesn't exist)
⟦x := y.i⟧L = L'

The above rule handles the case that we read from an access path y.i
to which we have not previously written. In this case, we read all
potential aliases of y.i and initialize y.i as an access path to their
join, using the ReadLoc function. We also strongly update x to y.i.

Lf,z,ret = summary(f)
Lf',A = Rename(Lf,dom(Lf.M) ∩ dom(L.M))
L0 = Lf' ⊔ L
ls = { r:i:n | r:i:n ∈ dom(Lf'.M) } 
L1 = ⨆{ L'[A(r:i) = r:i] | 
		r:i:n ∈ ls ∧ 
		A(r:i) ∈ dom(L.M) ∧ 
		L' = ReadLoc(L0,r:i:n,{ A(r:i) }) }
L2 = L1[z = x]
L3 = L2[y ↦ ret]
L4 = Forget(L3,y.j) forall y.j
L' = L4 \ ({z,ret} ∪ (dom(A)))
-------------- (function call)
⟦y := f(x)⟧L = L'

The above rule handles function calls. First we read the function
summary for f, the called function, which extracts its summary domain
and the names of its variables z and ret. Then we rename all of the
heap locations in Lf that overlap with locations appearing in L (the
current domain); the mapping is kept in A. After joining L with the
renamed summary Lf', we go through and "initialize" every init
variable that appeared in Lf by equating it with r:i from the caller's
domain (we use map A to equate the variable with the renamed one in
the summary). Doing this requires us to create new init variables in
the caller's domain, using ReadLoc. Finally we update the formal
parameter z with the argument x, and strongly update y with the
returned value. We conclude by dropping unneeded variables from the
domain---the argument and return value from the summary and any
renamed heap locations, which will not be referred to from here on.

TODO: Are we properly forgetting all of the relevant dimensions we've
added? 

⟦c⟧Lemp = L'
L = L' ↑ ({z,x} ∪ rng(L'.M))
summary(f) = L,z,x
------------------- (function def)
⟦fun f(z) = c; return x⟧

The above rule processes a function definition. It analyzes the body
in an empty domain, and then drops all variables from the summary that
are not the parameter and return variable (z,x) or heap locations
(mentioned in the heap map).


==> notes/semantics/presentation-ideas.txt <==
- Describe the semantics in prose.
- Use an example and some visualizations to clarify the different configurations.
  - Bottom-up vs. top-down: Can we somehow visualize what's given in example.pdf to make it simpler, for bottom-up? Then also a version of top-down. Also show packing, smush, etc.?

===

* Background first on
- numeric abstract interpretation
- points-to analysis (CI vs CS)
* Then introduce our domain for the heap that puts these two
together. Use formal definitons for the domains.
- Need to leave a mental placeholder for interprocedural BU vs. TD
analysis, so it's not surprising
* Then illustrate how the analysis works by example, building up the details.

What examples?

Start with heap analysis:

- Example with simple heap use in a single method. Show access
paths. Illustrate difference between class-based and allocation-based
  - performance is particularly bad for allocation-based and bottom
  up, but precision is terrible for class-based, whether TD or BU.

- HY2 vs. Int vs. Poly.

Continue with interprocedural:

- Top-down vs. bottom-up illustrate difference in algorithm (inits)
  which should hint at performance differences and illustrate
  precision differences
   - one example has same precision
   - one example that has better/worse precision (bottom up is always
  worse precision)

- CI vs 1CFA diff in precision and performance?


